Deep Reinforcement Learning for Programming Language Correction

Novice programmers often struggle with the formal syntax of programming languages. To assist them, we design a novel programming language correction framework amenable to reinforcement learning. The framework allows an agent to mimic human actions for text navigation and editing. We demonstrate that the agent can be trained through self-exploration directly from the raw input, that is, program text itself, without any knowledge of the formal syntax of the programming language. We leverage expert demonstrations for one tenth of the training data to accelerate training. The proposed technique is evaluated on 6975 erroneous C programs with typographic errors, written by students during an introductory programming course. Our technique fixes 14% more programs and 29% more compiler error messages relative to those fixed by a state-of-the-art tool, DeepFix, which uses a fully supervised neural machine translation approach.

==> embedding.csv <==
label,x,y,z
state1,-0.518314374368,2.33835357505,-0.223752836512
state1,-0.706033643415,2.24386354305,-0.166208636759
state1,-0.448178848892,1.98274657914,-0.52216525124
state1,-0.791273459437,5.08227330014,0.547569227869
state1,-0.285237679356,0.147349247875,-1.14167321145
state1,-0.506280121614,1.85000870313,-0.532000525929
state1,-0.415670474516,1.90275406512,-0.57227835069
state1,-0.531138254725,1.13937762686,-0.0555993388097
state1,-0.496528425329,0.800102641037,0.0744792713918
state1,-0.252248351426,-0.145763228187,-1.11487716378
state1,-0.476354654001,2.29950430802,-0.239892329494
state1,-0.190760788618,-0.846575192651,-1.23756267109
state1,-0.394595772016,1.74033832247,-0.658396909422
state1,-0.235252608651,0.401305537937,-1.0276297673
state1,-0.512853522543,1.93181317414,-0.380547303381
state1,-0.135156443705,-0.318523974561,-1.32242790737
state1,-0.181304892355,0.336487410049,-1.35937781176
state1,-0.271478434086,0.587018598525,-0.932094280516
state1,-0.470673707087,-0.467776083226,-0.46289478644
state1,-0.28526022379,0.730180094945,-0.953395364143
state1,-0.513908018997,0.525332049087,0.0658027008102
state1,-0.259416324873,0.978702016611,-0.940536107316
state1,-0.247857287095,0.995809801429,-0.991389917636
state1,-0.446251035248,2.03601620932,-0.573131247576
state1,-0.484923439688,1.28538932786,-0.523649798935
state1,-0.406015641452,0.929096838672,-0.7922693403
state1,-0.725891878652,3.29519372477,0.30647829913
state1,-0.619497260293,-0.692897680378,-0.113096691546
state1,-0.342631978365,0.548625301899,-0.84317480986
state1,-0.704250309019,1.42183830214,0.284197458754
state1,-0.248367613269,0.17075118883,-1.07954872099
state1,-0.385260268696,-0.298637510897,-0.434797160482
state1,-0.680560283067,2.79908136633,-0.00357281783999
state1,-0.211176639099,-0.417015479791,-1.00272704889
state1,-0.492560678491,0.847101969545,-0.541429587459
state1,-0.241171389882,-0.833890361301,-0.998304816021
state1,-0.135838361444,-0.148669782677,-0.857597989142
state1,-0.132756292543,-0.140188919668,-1.16337085242
state1,-0.268525692551,0.58648984605,-0.983306700002
state1,-0.173809179208,0.317337211345,-1.15548701626
state1,-0.925234166057,-0.584417569906,0.508569563107
state1,-0.402218889462,1.59726864121,-0.741379645552
state1,-0.569029430134,2.03138623681,-0.226840982245
state1,-0.303156722683,0.161977093592,-0.784808278944
state1,-0.430196451909,2.01301233772,-0.470208411246
state1,-0.575261288978,2.76630222147,-0.132206158529
state1,-0.520691381257,2.21382743671,-0.123507728993
state1,-0.156385818369,-0.102100955788,-1.20022541822
state1,-0.0897484042928,-0.0397235563244,-1.20806090468
state1,-0.202268601623,0.141486328467,-1.27626024185
state1,-0.493020614061,0.153420653986,-0.28860781037
state1,-0.598374984338,2.66127512957,-0.271552894052
state1,-0.30808723664,1.00170969714,-0.797281485424
state1,-0.551106905443,-0.536664077285,-0.566404714347
state1,-0.769915193627,0.261597136197,0.504738189684
state1,-0.130434836231,-0.279976188764,-1.39074721837
state1,-0.403825075589,1.142675187,-0.702395519392
state1,-0.309832419364,1.07376890422,-0.858828128582
state1,-0.564995205739,3.03401200705,-0.0478888526946
state1,-0.825179373215,0.133389537855,0.196367492452
state1,-0.517991555826,1.08595615237,-0.106967528889
state1,-0.47597624205,1.69575506383,-0.130244420531
state1,-0.217014477538,0.377351844775,-1.16029645567
state1,-0.471799005803,1.47333056684,-0.73407842872
state1,-0.325805585834,0.98407695886,-0.849850252991
state1,-0.158838045991,-0.126413004827,-1.26570495829
state1,-0.241976885285,0.26939337276,-0.93812738015
state1,-0.205186092512,-0.481009401491,-1.48651413439
state1,-0.716353818591,2.77361850673,0.23518491329
state1,-0.766331029099,3.12975567467,0.303686902019
state1,-0.365084055141,1.08905148927,-0.870032246797
state1,-0.381853551193,1.31549876609,-0.845810197128
state1,-0.318898508516,1.23859529494,-0.790110302099
state1,-0.328295459835,0.184825221659,-0.651486751014
state1,-0.558975034309,1.66815411486,0.246841319019
state1,-0.273388546473,0.632263756364,-1.02292856193
state1,-0.347738623421,1.69189791947,-0.287854620931
state1,0.0900131361198,-0.701247841483,-1.33068229024
state1,-0.485252434675,1.14440780997,-0.400278472522
state1,-0.35045089322,1.03078619327,-0.599046611242
state1,-0.542289994086,1.4416221377,-0.00836179656176
state1,-0.490943925512,1.50770852223,-0.138313512694
state1,-0.487869063692,2.13844964915,0.121959669134
state1,-0.513373099443,1.93779637713,-0.265840929391
state1,-0.566004887662,1.98335720939,-0.418007233933
state1,-0.530055463248,2.40556426758,-0.291148121408
state1,-0.196784628055,0.41389787964,-1.06009170727
state1,-0.422316990781,1.48977369711,-0.587739058601
state1,-0.292392605684,-0.064422455573,-0.73676404787
state1,-0.277599817778,0.726478694084,-1.03549273586
state1,-0.246255945291,0.639909053132,-0.917609640481
state1,-0.206304579327,0.479766415936,-1.05202591814
state1,-0.474324881316,1.11302428511,-0.428967491179
state1,-0.302511034285,0.6823207347,-0.851597198939
state1,-1.2806638078,-0.526589213889,1.74761255685
state1,-0.32579450547,0.9867897159,-0.725457632948
state1,-0.306459829609,2.46555756234,-0.355981931107
state1,-0.475701116316,1.95070161343,-0.627262275402
state1,-0.378821834926,1.33237256015,-0.674473431706
state1,-0.290981286767,1.0256620624,-1.03102521985
state1,-0.389717204241,1.51493268485,-0.53848723496
state1,-0.119078289495,-0.908345917326,-1.26570569923
state1,-0.227025046388,0.111938987357,-1.04795943235
state1,-0.574489591567,1.69751448415,-0.464154172193
state1,-0.585241809884,1.93926507313,-0.345059923581
state1,-0.188697595214,0.14110015667,-1.22167663431
state1,-0.445668616722,2.05503096846,-0.0791505261536
state1,-0.39954478628,1.38013601396,-0.720874797503
state1,-0.100149667849,-0.384878797007,-1.34139815824
state1,-0.443175538523,1.15885720606,-0.682092204477
state1,-0.371799276175,1.0493853048,-0.64397380959
state1,-0.382117331078,1.21953527019,-0.749346133464
state1,-0.401191449503,1.63937685898,-0.550431019352
state1,-0.486591116754,1.23151056882,-0.747932516748
state1,-0.277778283571,0.57361062197,-1.03820196034
state1,-0.46295684047,2.14654387562,-0.623083567934
state1,-0.513390383317,-0.400687193236,-0.230926444541
state1,-0.301879799654,0.479822372567,-0.851688055654
state1,-0.613230460426,2.46247053208,-0.19556861215
state1,-0.558405128471,2.19173214462,-0.399531263191
state1,-0.524334537239,2.38552506462,-0.249071961279
state1,-0.337090198297,0.0620293306389,-0.725750314165
state1,-0.710516950802,0.842215934481,0.27253986673
state1,-0.399793805845,1.37844826968,-0.623001754558
state1,-0.47717694115,-0.696495837433,-0.404489085056
state1,-0.341892456525,0.71954828834,-1.00478122413
state1,-0.423882924144,0.757046800454,-0.462474568847
state1,-0.502858766843,1.85597985954,-0.541370564139
state1,-0.186203137698,-0.181118366554,-1.23652111215
state1,-0.170689646932,-0.0271764146062,-1.17189178653
state1,-0.190589345143,0.317130336581,-1.18950432673
state1,-0.39901426136,1.16841455955,-0.516059192852
state1,-0.44751629299,1.4367780224,-0.557157859096
state1,-0.297085500191,-0.451659454834,-0.639394604847
state1,-0.182338038193,0.171478842665,-1.32107515774
state1,-0.502337380826,1.96207803397,-0.100650530672
state1,-0.469462839297,1.5040045712,-0.74107780566
state1,-0.415763073508,1.26358355684,-0.647347098485
state1,-0.427869116307,2.17026250572,-0.410692813198
state1,-0.07043107411,-0.548394548148,-1.44807933201
state1,-0.238036155471,0.164980781683,-1.01802021563
state1,-0.25960896358,0.741603430002,-1.03023956299
state1,-0.344167170784,1.21148464643,-0.748598265029
state1,-0.456384922457,1.53993840838,-0.313565744406
state1,-0.330666656062,1.4776278878,-0.837923792575
state1,-0.206757596218,0.512202268014,-0.981828229804
state1,-0.238704603423,0.56299935093,-0.935398801532
state1,-0.626561986881,1.96741215358,-0.55041284058
state1,-0.278614969157,0.699607315448,-1.05078818936
state1,-0.343912311468,0.839833816522,-0.851548255006
state1,-0.253185567563,-0.312041525012,-0.950003116465
state1,-0.694077316528,2.20820877593,0.910810582792
state1,-0.294605391444,1.28457920464,-0.920779253741
state1,-0.329895283031,0.92462716283,-0.748561337706
state1,-0.566385732157,2.24852381117,-0.266176441906
state1,-0.338719915046,1.3142815081,-0.816577381905
state1,-0.276770649652,0.834215704975,-1.05227144283
state1,-0.381049818002,1.37672134805,-0.756464254065
state1,-0.751867295515,0.211689975466,0.207437199723
state1,-1.35116330291,1.44561472388,2.44668919175
state1,-0.235792575708,-0.00785509064323,-1.11851576529
state1,-0.398353335062,0.913791430744,-0.838875969028
state1,-0.518223815669,1.19891223847,-0.70876632115
state1,-0.186367988692,0.220135918713,-1.02980093991
state1,-0.460068896115,0.607804709967,-0.696127568439
state1,-0.500612571688,-0.494843678304,-0.527302270294
state1,-0.363062765862,1.20829907041,-0.947115175286
state1,-1.45992422863,-0.486905956896,2.09371246347
state1,-0.818770278995,-0.661452282641,0.432807937495
state1,-0.57237780329,2.43164578298,-0.0625162349577
state1,-0.54496734583,2.61669990502,-0.406422791818
state1,-0.181049385023,0.187839111554,-0.97460600511
state1,-0.427949370059,1.70454107943,-0.317487092692
state1,-0.645232586895,3.11724715434,-0.213484129069
state1,-0.0952353440367,-0.512844338593,-1.39187776274
state1,-0.308912246097,0.325311905843,-0.954102622655
state1,-1.00594706216,-0.217900349628,0.873969615842
state1,-0.368939058774,0.742911975655,-0.828344389003
state1,-1.08560018573,-0.545198473241,1.29967694276
state1,-0.280761917636,0.574189732289,-0.891749256076
state1,-0.386825146063,-0.754760058605,-0.728995553847
state1,-0.344120936153,0.833367991035,-0.739112957629
state1,-0.483603970563,1.94391888596,-0.482572285278
state1,-0.423681830426,0.687951023703,-0.536089253638
state1,-0.180739436001,0.178133233867,-0.9595366704
state1,-0.529896758644,1.41066834017,-0.625043361099
state1,-0.324266109162,0.863343674696,-0.918433127994
state1,-0.245515454242,0.0251975737251,-1.23618705492
state1,-0.405239227707,1.73048336464,-0.256161147181
state1,-0.0623205872506,-0.47746698032,-1.53106517346
state1,-0.742369077085,2.83485498565,0.528171144702
state1,-0.599198583848,-0.0354575945146,-0.204721479666
state1,-0.601892757825,3.48834865778,-0.133251806534
state1,-0.693483565979,3.04069268898,-0.00551667198173
state1,-0.641337828122,3.52460485637,-0.00885990151243
state1,-0.460910875656,-0.758314571353,-0.545231554656
state1,-0.587899463009,1.76952200352,0.0865712997724
state1,-0.276162953983,0.543262956531,-0.968343529974
state1,-0.516706653537,-0.697557765836,-0.421180030341
state1,-0.430915084024,1.38224892425,-0.445738888039
state1,-0.483462689784,1.70119175886,-0.518794463082
state1,-0.65147040526,0.512320333033,0.480472680838
state1,-0.396685981933,1.36956756081,-0.834237929897
state1,-0.305267976099,0.573705326788,-1.06820993641
state1,-0.545120349172,2.07245288886,0.281653691246
state1,-0.167497497066,-0.0642802606252,-1.20354595001
state1,-0.356966486895,0.664929079904,-1.01253051243
state1,-0.48120286995,2.02216157463,-0.0944492278556
state1,-0.410441184209,1.87113801038,-0.54706632637
state1,-0.316273234011,0.845548245902,-0.880790891676
state1,-0.199953345759,-0.896559057396,-1.14341268113
state1,-0.488749133259,1.70882744501,-0.357210257897
state1,-0.642111671635,2.88208361552,-0.279237382377
state1,-0.204663233893,-0.0145564790739,-1.27338573669
state1,-0.585598418462,1.16514656157,-0.642082554187
state1,-0.559354945738,2.84990875218,-0.037475327615
state1,-1.4355398772,1.65432388194,2.12643099888
state1,-0.145572293661,0.387430241581,-1.19328227886
state1,-0.317307460052,0.488833233523,-0.56830571627
state1,-0.582103383684,2.50569065707,-0.0223204709008
state1,-0.369153448736,1.60523878151,-0.548088062795
state1,-0.172741736015,0.203518648952,-1.15871100437
state1,-0.0907779716945,-0.92235371307,-1.30958114274
state1,-0.444932468403,1.23497198913,-0.0421804422149
state1,-0.280492515296,0.747302216904,-0.908906018952
state1,-0.403012836803,1.19503734387,-0.868901652462
state1,-1.19853788805,2.92567999371,1.85155537686
state1,-0.388550024611,1.20834067359,-0.49929180316
state1,-0.672360580643,3.2432202706,0.190047600006
state1,-0.457310568197,2.76184797861,-0.368838783605
state1,-0.499592340479,2.4376756772,-0.437914276757
state1,-0.447085252889,1.55201996797,-0.528958452227
state1,-0.201174204939,0.361350456159,-1.0644772407
state1,-0.247749217694,0.147595822698,-1.04855097535
state1,-0.235828034767,-0.595212774695,-1.13820972118
state1,-0.562281978898,2.89671991338,-0.235755628634
state1,-0.505089109876,2.3810579612,-0.383563681251
state1,-0.319631605398,0.879235526623,-0.803176036846
state1,-0.174465464441,0.203419061761,-0.990782889342
state1,-0.221352219172,-0.161407176246,-1.25503604249
state1,-0.392327403779,1.47500837784,-0.619230517839
state1,-0.0993465833886,-0.497597647435,-1.49370244525
state1,-0.61548435449,2.287921946,-0.254078711879
state1,-0.0220710741743,-0.531790766165,-1.37251779911
state1,-0.168163723138,-0.400346947489,-1.09845936979
state1,-0.339183790152,0.907137272993,-0.734219627779
state1,-0.171805166197,-0.381059355706,-1.29980366688
state1,-0.377472541794,1.62588974533,-0.582302103519
state1,-0.00555115123409,-0.293595639764,-1.29197372534
state1,-0.749619960656,1.4695270628,0.390617713694
state1,-0.173411054987,-0.123202378159,-1.28767445347
state1,-0.161232587264,0.0859339429677,-1.15824749699
state1,-0.672065408704,1.66656425336,0.140640627224
state1,-0.210401544167,0.1268428166,-1.12594534562
state1,-0.105806473353,-0.430740537776,-1.3234792117
state1,-0.603766319994,-0.731104092454,-0.255915498286
state1,-0.246351672607,-0.000818430140069,-1.04492191465
state1,-0.31165654927,0.329769056909,-0.74954055235
state1,-0.287438479208,1.00555858929,-0.838740406659
state1,-0.24770943943,0.206521595688,-0.88000786657
state1,-0.391376135633,1.59502533045,-0.604951972124
state1,-0.272068941177,0.625906162668,-0.974548574321
state1,-0.569465254195,1.76117220029,0.237160766828
state1,-0.308816099198,0.580226829278,-1.0420119061
state1,-0.180463831001,-0.266529370821,-1.21751347534
state1,-0.497812792255,2.01521296259,-0.48680523325
state1,-0.22697771031,-0.417589668916,-0.959800786501
state1,-0.17182956876,0.213094051611,-1.30819265119
state1,-0.297213531593,0.963365664873,-0.794152906424
state1,-0.42248853392,1.38067370999,-0.738107001835
state1,-0.568760291956,1.6386087645,-0.838530227262
state1,-0.518218388463,1.97608504063,-0.44687086572
state1,-0.551435526099,2.24909523004,-0.246220009118
state1,-0.541376138244,2.7930501713,-0.201832314114
state1,-0.456981940686,1.16102790096,-0.825992721711
state1,-0.218357155703,-0.335476858366,-1.02278259217
state1,-0.626968064089,1.85978715407,-0.392175792093
state1,-0.399351797787,1.06321547525,-0.50634273412
state1,-0.470953366092,2.37598869652,-0.305921100696
state1,-0.255017656396,0.766012442097,-1.00001447915
state1,-0.425438754979,1.27830889345,-0.543090286162
state1,-0.799736758533,2.8025125016,0.296382251948
state1,-0.479316697268,1.50426334129,-0.480591019167
state1,-0.160561360524,-0.19868485759,-1.06879105014
state1,-0.130693723369,-0.284065752369,-1.29002842288
state1,-0.385183208226,-0.303380742865,-0.432274227336
state1,-0.237782821893,0.782131243332,-1.08911607106
state1,-0.29643810618,0.743150049826,-0.747768741321
state1,-0.160645752472,0.340433598238,-1.15506476295
state1,-0.458604199515,2.23694191575,-0.313744491561
state1,-0.316355908087,0.275683044974,-0.956825251899
state1,-0.393032128429,0.887570690758,-0.808871762642
state1,-0.141262101706,0.298675668956,-1.09688906172
state1,-0.401487778183,0.983688678776,-0.988246323993
state1,-0.436603441759,0.487478041784,-0.315868506433
state1,-0.199582729379,-0.876797456656,-1.21523206756
state1,-0.219045836663,0.255606563183,-1.10387453187
state1,-0.324711541769,1.54095940351,-0.877283399619
state1,-0.0825290290037,-0.754266998197,-1.06183215642
state1,-0.263617741371,0.249109509714,-0.932496310971
state1,-0.520022017786,-0.79358009861,-0.366245737943
state1,-0.551929727563,2.78709601878,-0.307649051451
state1,-0.349105574712,0.907498790482,-0.771447489162
state1,-0.317319394643,0.130760889927,-0.832356992466
state1,-0.448945008795,1.23424030234,-0.829491786521
state1,-0.273222458584,0.604862079781,-0.910949881929
state1,-0.364187546255,1.1582141994,-0.719942063876
state1,-0.551192362082,1.8426317534,-0.537269891993
state1,-0.729546176593,3.65460102218,0.289032961964
state1,-0.609920643486,1.59122878726,-0.455545860234
state1,-0.502175605414,1.6951964933,-0.373678664677
state1,-0.743189571649,2.44023357238,0.0456773014046
state1,-0.27785419896,1.02987935177,-0.967872369265
state1,-0.517137991292,2.18980820575,-0.636158922356
state1,-0.270348959747,0.715643225615,-1.07221373539
state1,-0.488743660667,1.34098749855,-0.448026450658
state1,-0.131930582572,-0.280607906404,-1.38589981395
state1,-0.172486886116,0.277071345808,-1.1836505505
state1,-0.613982081349,2.46005988172,-0.201374285978
state1,-0.181626722054,0.444177326571,-1.0407828995
state1,-0.388550024611,1.20834067359,-0.49929180316
state1,-0.118353491336,0.170581941282,-1.37795769914
state1,-0.461634397793,1.48504257047,-0.335822425904
state1,-0.206805160046,0.432693174613,-1.10435805385
state1,-0.524930650219,1.54727370316,-0.488948968554
state1,-0.440445191679,0.881682760127,-0.786239064419
state1,-0.270946661127,0.943075730231,-1.09029989212
state1,-0.242766176627,0.779965843447,-1.01301733495
state1,-0.590107788228,2.16099814874,0.645921157566
state1,-0.19449132874,0.238663276936,-1.03916658583
state1,-0.352763502885,0.942488549337,-0.76390085308
state1,-0.326302767089,0.677624039748,-1.07241617443
state1,-0.292056562589,0.779818821627,-0.957289451935
state1,-0.138708136022,-0.118957479856,-1.1996400947
state1,-0.162054307472,-0.71475788043,-1.21629852905
state1,-0.459695441521,1.77375549168,-0.46314553155
state1,-0.427530356459,1.34205524207,-0.550837427549
state1,-0.159176635059,-0.0251284919061,-1.26887483179
state1,-0.29396166839,0.926128987669,-0.847946225765
state1,-0.226685736266,0.448867486773,-1.08300288569
state1,-0.539245795005,1.91860481267,-0.269444216345
state1,-0.31022053311,1.26470758852,-0.773464091485
state1,-0.557081719154,3.05272253211,-0.172969414846
state1,-0.411197653242,0.953283846387,-0.627054963865
state1,-0.350926179229,0.770976832585,-0.759512576384
state1,-0.30809231342,0.705976644606,-0.968404511452
state3,-1.3932310793,-0.399175809225,1.73223129732
state3,-1.3509789769,-0.553575488356,2.14975043132
state3,-1.16304791399,-0.939635119805,1.21380155376
state3,-2.5064796188,0.090106683233,4.66237822142
state3,-0.38673619827,-0.941383961366,-0.673957427472
state3,-1.18109052616,-0.43499974599,1.16714733698
state3,-1.15154310876,-0.584326676528,1.20293998267
state3,-0.989732697862,-0.694051807083,0.909534615054
state3,-0.86974218962,-0.554911328374,0.50380193647
state3,-0.264167423266,-1.14981999549,-1.17367777014
state3,-1.35757229714,-0.593790168834,1.79292653445
state3,-0.0765836148362,-1.09465233653,-1.31034930138
state3,-1.06077534613,-0.411086794677,0.915359734713
state3,-0.474995790696,-0.666578625511,-0.263927151087
state3,-1.08295958727,-0.52945139427,1.1089330878
state3,-0.0935271155884,-1.17238725169,-1.44979018577
state3,-0.313883689455,-1.08087987721,-0.564993246211
state3,-0.371234601017,-1.23033303734,-1.0088031112
state3,-0.521342545951,-1.16117814249,-0.477410180025
state3,-0.594670563516,-0.840334081604,-0.241474371458
state3,-0.750106482851,-0.762750480788,0.415891658771
state3,-0.666633664743,-0.918416447296,0.117377401925
state3,-0.648269354154,-0.997062198675,0.177791354134
state3,-1.20059262005,-0.475401963387,1.24206970257
state3,-0.927872563438,-0.840323434857,0.577012822517
state3,-0.770364802547,-0.949952905959,0.42224600671
state3,-1.78933467575,-0.359889609443,2.82961523997
state3,-0.440275894194,-0.982777692748,-0.453367211902
state3,-0.480211162068,-1.02565608465,-0.592409111857
state3,-1.39336029244,-0.642297470354,1.91967091997
state3,-0.383982722617,-0.974991082855,-0.660601492056
state3,-0.522488000481,-0.855648096023,-0.501604903134
state3,-1.56263137373,-0.437661658013,2.42556812076
state3,-0.321177168195,-0.84640671612,-0.818771665857
state3,-0.823310072603,-0.987804177362,0.352530759876
state3,-0.0769837726525,-1.12693785272,-1.23709246964
state3,-0.325284793989,-0.990704726115,-0.526531183761
state3,-0.23399985033,-0.870817690494,-0.973430519787
state3,-0.555868491279,-0.677566366674,-0.274210850847
state3,-0.39423093044,-0.801879077049,-0.670250082257
state3,-0.736665963699,-1.04466476391,0.131719737371
state3,-1.01008494348,-0.553436039697,0.820395368115
state3,-1.39998544981,-0.510968026197,1.83974431703
state3,-0.475839538024,-1.00350338314,-0.745362669438
state3,-1.18119140137,-0.398108350033,1.38484119275
state3,-1.56685457905,-0.373834987039,2.18911086672
state3,-1.21226794216,-0.624962844343,1.69446006428
state3,-0.193191712302,-1.14642099838,-1.14270800282
state3,-0.200878040719,-0.918499315966,-0.9232322029
state3,-0.349899578797,-1.06368230186,-0.770134182999
state3,-0.783490846327,-0.956807068724,-0.00103643230908
state3,-1.48695977927,-0.419056494904,2.09246866245
state3,-0.765522122806,-0.652882415459,0.203155169478
state3,-0.461595994154,-0.90641095959,-0.502298940704
state3,-0.798126841639,-0.719228096143,0.503037566389
state3,-0.16301606038,-1.03608839479,-1.22932802458
state3,-0.834458199442,-0.57205806938,0.415235595668
state3,-0.834145984815,-0.626112898378,0.30113123367
state3,-1.71884602148,-0.284069526245,2.46784625961
state3,-0.904994338599,-0.720922982645,0.663733145191
state3,-1.0135427458,-0.706379540045,0.84114998704
state3,-1.14702254985,-0.599400668158,1.23057131154
state3,-0.453515052024,-0.9888661323,-0.37603757642
state3,-0.963607704216,-0.932355739942,0.746536663145
state3,-0.729049955719,-0.651167246827,0.170787219393
state3,-0.143751892573,-1.15658193898,-0.964002657199
state3,-0.477713081807,-0.96947890703,-0.510221414702
state3,0.00692909917061,-1.11877857869,-1.52436266876
state3,-1.49255873114,-0.43943049224,2.49208729759
state3,-1.57466290349,-0.448166835069,3.03104319048
state3,-0.847796666774,-0.466270883149,0.292526399513
state3,-0.8803302902,-0.621027552944,0.45307998532
state3,-0.737504555392,-0.843283945298,0.319378938339
state3,-0.477944565607,-0.986598720812,-0.25585654747
state3,-1.21406467257,-0.53743414264,1.32630345963
state3,-0.60025140408,-0.758442169364,-0.0311358360053
state3,-1.06548975204,-0.631077016666,1.23849327179
state3,-0.0679189833681,-1.06091096829,-1.32129175342
state3,-0.92697744621,-0.82453935377,0.722217235837
state3,-0.830402735435,-0.71560874341,0.479720439407
state3,-1.20173985796,-0.683607152556,1.24655621622
state3,-1.15372218689,-0.758832559968,1.24251551456
state3,-1.33135928568,-0.540165386112,1.65689997871
state3,-0.535236170868,-1.2616219889,0.52655022913
state3,-0.535236170868,-1.2616219889,0.52655022913
state3,-1.39075740352,-0.374577721363,1.8141193681
state3,-0.465149422089,-0.895323349481,-0.34001956522
state3,-0.915738818593,-0.691799407512,0.748900922697
state3,-0.481829066997,-0.790571399563,-0.477619693254
state3,-0.612713240465,-0.778859389999,-0.170154723605
state3,-0.620033542087,-0.752041912381,-0.0407016864449
state3,-0.563313224508,-0.887507207372,-0.25545676515
state3,-0.894826073749,-0.812162573813,0.643270678709
state3,-0.630734283867,-0.625686666766,-0.063952874567
state3,-1.10985371152,-0.972326649428,1.06482130104
state3,-0.715016251636,-0.780195052898,0.261501235037
state3,-1.31352486333,-0.658718804393,1.75888393484
state3,-1.16443831882,-0.576064613941,1.24471760527
state3,-0.816534160508,-0.785539208893,0.598864219168
state3,-0.734369047738,-0.623772135038,0.0997726526301
state3,-0.996866313705,-0.703132076602,0.751556556546
state3,0.0939091639082,-0.987832634963,-1.55257239104
state3,-0.390052715354,-1.05812567931,-0.587575183615
state3,-1.18255942794,-0.403552202727,1.0987576991
state3,-1.2876567037,-0.508816081891,1.57963942466
state3,-0.335930925143,-0.762815258928,-0.949451508624
state3,-1.18335157119,-0.600173717518,1.56795024167
state3,-1.00524660596,-0.604753877524,0.855759859184
state3,-0.0520866550155,-1.11452487968,-1.53214729821
state3,-0.791884754699,-1.23566248594,0.58687648008
state3,-0.750941802587,-0.83151733465,0.466587384029
state3,-0.668348741815,-1.22558657954,0.496175123209
state3,-1.07779380241,-0.608067849969,0.983969639177
state3,-0.937606986379,-0.983080960975,0.570081552026
state3,-0.553242921667,-0.789379407175,-0.347283199767
state3,-1.23463607291,-0.57621147536,1.57390826836
state3,-0.376650028793,-0.884025099321,-0.555930941157
state3,-0.528134680544,-0.81952555533,-0.247512839728
state3,-1.42369119655,-0.368314023366,1.97786399775
state3,-1.29406845897,-0.55952130728,1.69166927491
state3,-1.39075740352,-0.374577721363,1.8141193681
state3,-0.432868785062,-1.05388925985,-0.53401390013
state3,-1.17650869769,-0.907613305731,1.23712548581
state3,-0.884227491209,-0.91002464125,0.891994365105
state3,-0.377554798515,-0.897914127212,-0.551371853511
state3,-0.617826649666,-1.02505839156,-0.0796690951667
state3,-0.829163382453,-0.749672188845,0.36249594329
state3,-1.26597320021,-0.829940348447,1.22658045266
state3,-0.248534222365,-1.26580874102,-1.18776035556
state3,-0.299788409726,-0.88631999069,-0.810804934015
state3,-0.376190978245,-0.941686468359,-0.485492201028
state3,-0.794497307348,-0.762683904802,0.24248166773
state3,-0.966842488425,-0.606077681,0.732774210065
state3,-0.377020687845,-1.018631113,-0.568769315552
state3,-0.392962439213,-0.815627591054,-0.669990316547
state3,-0.525487394347,-0.260003670667,-0.0466019946499
state3,-0.960825782665,-0.8527639208,0.733724891732
state3,-0.811992839628,-0.945591879463,0.686477275976
state3,-1.18586441794,-0.643009703183,1.53180040864
state3,-0.0315212618763,-1.13027943203,-1.48456764006
state3,-0.452900616477,-0.792865902874,-0.518939506582
state3,-0.650103229544,-0.705241983953,-0.135995729631
state3,-0.906258156747,-0.648961972746,0.590154807526
state3,-1.00233239288,-0.52866669906,0.848149674827
state3,-0.909960394186,-1.02471868256,0.209326917265
state3,-0.507926735156,-0.734880495909,-0.334145835714
state3,-0.565382522732,-0.760331250887,-0.18486150953
state3,-1.2930837077,-0.408071614534,1.47811639409
state3,-0.575786690692,-0.914495525525,-0.086665365474
state3,-0.705139482187,-0.614816853661,0.0414056588506
state3,-0.234146335073,-1.14403747564,-0.944699391347
state3,-0.898021854305,-1.05281504264,2.60250460091
state3,-0.782233496307,-1.01127608423,0.163902917225
state3,-0.695671952304,-0.767633143706,0.243010730861
state3,-1.34968547131,-0.704827164275,2.02875129927
state3,-0.961414680398,-0.547593098934,0.583072221858
state3,-0.56381838431,-1.01992239449,-0.0548979247222
state3,-0.924948901513,-0.560582432034,0.575697639076
state3,-0.928071793899,-0.868118304437,0.534309611579
state3,-1.91453489898,-0.596688086389,3.17134984563
state3,-0.290176889912,-1.02105959701,-0.625036274671
state3,-0.715574486483,-0.965412012884,0.28615351043
state3,-0.925328610902,-0.739699504611,0.570200108341
state3,-0.438824676551,-0.872091044339,-0.654356978695
state3,-0.810965150703,-0.952278929205,0.215814806788
state3,-0.433361832973,-0.809295335979,-0.585534559169
state3,-0.805330463169,-0.642435179567,0.350329215016
state3,-1.2632080363,-0.858671308782,1.57416234447
state3,-0.573044548914,-1.06775012802,-0.216369861065
state3,-1.33084458585,-0.579364080772,1.75903584202
state3,-1.52020677929,-0.46480463781,2.06855834246
state3,-0.417772115524,-0.745999457213,-0.585178803606
state3,-0.99184103655,-0.680014779942,1.05839086284
state3,-1.36312086594,-0.649178163961,2.40552591327
state3,-0.0840883187794,-1.03066651423,-1.27941945787
state3,-0.425179635184,-1.06001000695,-0.476459409131
state3,-0.879182070078,-0.852109698537,0.45176301761
state3,-0.378670771513,-1.1152218331,-0.0138379771545
state3,-0.921119825174,-0.989643040152,0.570486097222
state3,-0.611023481114,-0.781004557493,-0.172003481837
state3,-0.274446602515,-1.10935609508,-0.915461153252
state3,-0.791431173061,-0.782385309883,0.182586751445
state3,-1.18554960983,-0.742250003021,1.29550928322
state3,-0.751967196368,-0.811437723919,0.202869783835
state3,-0.423621110494,-0.755129479859,-0.566621637204
state3,-1.03499127503,-0.898998448728,0.955863722149
state3,-0.658316587653,-1.01531787396,0.0324105004611
state3,-0.313750270942,-1.08806352103,-0.75547807081
state3,-1.11665749619,-0.519738168575,1.06433076381
state3,-0.0875097231252,-1.09149835233,-1.30709508199
state3,-1.83309081507,-0.688883054766,2.67605218992
state3,-0.714702125199,-0.70412125232,0.0797774316208
state3,-1.84795575944,-0.231142029533,2.97588738741
state3,-0.38802465872,-0.602010634402,1.82661582159
state3,-1.90916684231,-0.28950193739,2.93295314393
state3,-0.233823838555,-1.00278746978,-0.778696670915
state3,-1.32962911045,-0.703237580898,1.65527223451
state3,-0.430284625947,-0.954161012756,-0.514251601992
state3,-0.373374697322,-0.817334768649,-0.702292068601
state3,-0.911283920521,-0.676564721203,0.893865484348
state3,-1.15165773145,-0.52601685378,0.931812879146
state3,-0.99681377589,-0.323856245393,0.485504880174
state3,-0.924921432448,-0.828923180834,0.778643388717
state3,-0.450914329553,-0.929771126178,-0.383677590169
state3,-1.4379733795,-0.586919958757,1.96434180441
state3,-0.234754190763,-1.08843559256,-0.86700024539
state3,-0.6637695132,-0.88487467448,0.00215427281082
state3,-1.18647368415,-0.499800695436,1.12015147848
state3,-1.20732581198,-0.603702115531,1.31330423357
state3,-0.672120831087,-0.7801630041,0.102653341571
state3,-0.0829256563114,-1.18602597812,-1.38674546689
state3,-1.15769119377,-0.717828938176,1.27176247656
state3,-1.58807429987,-0.207297373139,2.16714396228
state3,-0.136749564905,-1.17013026051,-0.937887843155
state3,-0.970522337743,-0.700292764949,0.846672096266
state3,-1.65998057157,-0.318758422344,2.28734540525
state3,-1.76391980314,-0.463619256248,2.66296630409
state3,-0.442524144835,-0.790425242545,-0.557851039961
state3,-0.588026194,-0.722063278502,0.0261179807303
state3,-1.45691327526,-0.441812867178,1.89328155721
state3,-1.04724900402,-0.583188053486,0.986079957492
state3,-0.449386279042,-0.719640458144,-0.488739134917
state3,0.0186714866045,-1.11946569516,-1.49300475289
state3,-1.21871623695,-0.642700803133,1.29783376702
state3,-0.641405639228,-0.64024881884,-0.0922809612941
state3,-0.839716747471,-0.895263355201,0.311103502306
state3,-2.29686237264,-0.32247373239,4.20163908581
state3,-0.891903455464,-0.603432815051,0.492517145101
state3,-1.7553729379,-0.365819922351,2.80612305884
state3,-1.45966147663,-0.230428043832,1.99979469141
state3,-1.36495056907,-0.398120739194,1.62144914277
state3,-0.547651295074,-1.18783473518,-0.0204605303517
state3,-0.464968904031,-0.797763351728,-0.52015252312
state3,-0.371108017695,-0.904401498672,-0.587631563767
state3,-0.132666791268,-0.998229804348,-1.169231432
state3,-1.61045505824,-0.473812699694,2.48937457984
state3,-1.35109063369,-0.349659805269,1.79241538836
state3,-0.794762718011,-0.670216879481,0.26030431857
state3,-0.419375987288,-0.750208793416,-0.591811913146
state3,-0.303203013182,-1.12046920215,-0.952621756523
state3,-1.02739773557,-0.547640512631,0.825597838087
state3,-0.0436297140032,-1.10230607718,-1.45914127655
state3,-1.31848692595,-0.926238678947,1.73876961488
state3,-0.0751252758925,-1.16198072396,-1.30152306661
state3,-0.14922188318,-1.09697706451,-1.33914057766
state3,-0.791431173061,-0.782385309883,0.182586751445
state3,-0.0978252194135,-1.18071264676,-1.45735305434
state3,-1.06794569272,-0.59576102849,0.958552118429
state3,-0.182054328974,-0.96935021413,-0.954163015652
state3,-1.34471152533,-0.568056766773,1.79941992956
state3,-0.21436782788,-1.04097726607,-0.952598938817
state3,-0.299343821608,-0.936138223459,-0.638943729495
state3,-1.32908034539,-0.720038496753,1.95801272976
state3,-0.345227700117,-0.949692859331,-0.720949177704
state3,-0.0695422409157,-1.02277146524,-1.23081111732
state3,-0.405237693348,-1.00859641149,-0.712604644925
state3,-0.347817280723,-0.924788069686,-0.746126265646
state3,-0.522426398972,-0.988241175141,-0.383726089615
state3,-0.786611599969,-0.636890645581,0.283928431604
state3,-0.436513417036,-0.686546538399,-0.334683649094
state3,-1.05411715075,-0.64518725369,0.915666928568
state3,-0.542951028359,-0.98069466927,-0.0776638047163
state3,-1.16924023032,-0.662267917463,1.4420988668
state3,-0.607694329559,-1.02818104049,-0.173901163321
state3,-0.178273817272,-0.98143383523,-1.0421106325
state3,-1.1858287773,-0.625485853694,1.12678084168
state3,-0.225178262947,-0.885756064203,-0.949860908783
state3,-0.378161259351,-0.931082161972,-0.69388129246
state3,-0.638500903572,-0.784397912609,0.275730492582
state3,-1.00526356551,-0.645764458411,0.716274201363
state3,-0.929847069441,-0.0303094361795,0.172881810005
state3,-1.19059977932,-0.499368111029,1.18435432897
state3,-1.21223972669,-0.540988712353,1.5348204103
state3,-1.52759796552,-0.501307574273,2.14223416597
state3,-0.479934312487,-1.03561813197,-0.0569381494384
state3,-0.300132901958,-0.90613946391,-0.829685557302
state3,-1.31716973315,-0.660375238754,1.72440067299
state3,-0.819868500787,-0.676770439488,0.366688490108
state3,-1.3932310793,-0.399175809225,1.73223129732
state3,-0.634791814545,-0.677828904105,-0.0760637921015
state3,-0.93162867293,-0.601888606563,0.65287642996
state3,-1.790223412,-0.110839856831,2.80157025512
state3,-1.05958687763,-0.663159862534,0.988176863864
state3,-0.22198713936,-0.884820639662,-0.951206121885
state3,-0.162390583738,-1.06787718871,-1.01025862171
state3,-0.52046339747,-0.85355951353,-0.509457940567
state3,-0.647841505238,-0.737389685236,-0.0492452259749
state3,-0.705394802522,-0.733992027479,0.0871828782173
state3,-0.435026925219,-0.891663278939,-0.494065756724
state3,-1.31164815203,-0.541753114065,1.66581612494
state3,-0.330576263746,-1.36455444166,-1.11528436818
state3,-0.784560978916,-0.552914916338,0.156488626421
state3,-0.333868326714,-0.90602468837,-0.571513535483
state3,-0.736665963699,-1.04466476391,0.131719737371
state3,-0.751788946682,-0.854766929069,-0.023287534136
state3,-0.0829256563114,-1.18602597812,-1.38674546689
state3,-0.45045655816,-0.978840460272,-0.577341150842
state3,-0.880871452026,-0.879554670226,0.660898152208
state3,-0.032286276625,-1.15132974523,-1.50100124303
state3,-0.403512606577,-0.892628988385,-0.527735513334
state3,-0.40770963561,-0.937313978388,-0.494745529148
state3,-1.43868884476,-0.329294526227,1.94334405004
state3,-0.608566526863,-0.770270820917,-0.0748596564471
state3,-0.464610803126,-0.917070390375,-0.508350842709
state3,-0.962296279811,-0.903721955804,0.705592333899
state3,-0.515499138787,-0.827884730901,-0.138078156169
state3,-0.807869866329,-0.565719108512,0.434674354076
state3,-1.25562178367,-0.486123013716,1.26514280073
state3,-1.90617943593,-0.108828368333,3.16167481996
state3,-1.09792968495,-0.619301766637,1.09027715775
state3,-0.726561206108,0.492934416703,-0.173398477441
state3,-1.40215781844,-0.973891046048,2.18292823179
state3,-0.702704498843,-0.769275952411,0.113688264207
state3,-1.31965196828,-0.85420959152,1.61236680117
state3,-0.659985657817,-0.752460614735,-0.178026095283
state3,-0.975823513594,-1.09100917113,0.50624119338
state3,-0.163699786644,-1.03506799958,-1.22284215476
state3,-0.424746428628,-0.813744604051,-0.487714664622
state3,-1.42507008236,-0.365008520065,1.96955861897
state3,-0.453556979228,-0.832455697353,-0.295740060968
state3,-0.891903455464,-0.603432815051,0.492517145101
state3,-0.349848968947,-0.834197591721,-0.766164328192
state3,-1.04268141825,-0.649307472084,1.10122856619
state3,-0.52274158243,-0.67485789995,-0.322714063918
state3,-0.958971251598,-1.1906088712,1.14054158319
state3,-0.720850210557,-0.736193065646,0.211259142855
state3,-0.65169672364,-0.707308699925,0.17894052457
state3,-0.605839773713,-0.81118003418,-0.124343539467
state3,-1.48296331934,-0.423128038674,1.96994207807
state3,-0.490490569812,-0.924177316318,-0.533688834342
state3,-0.702401964786,-0.678181150088,0.0303302808519
state3,-0.60007886116,-0.81771085713,-0.1345220134
state3,-0.681102860566,-0.778572017366,0.0113946465953
state3,-0.218147908894,-0.883481767974,-0.947505902098
state3,-0.0918412182495,-1.04985136567,-1.28133739423
state3,-1.13304635135,-0.404101766902,0.961112591308
state3,-0.910436665119,-0.635611878928,0.625299184738
state3,-0.248616972699,-0.969586288544,-0.940462481238
state3,-0.692634259619,-0.638669226177,0.055236993071
state3,-0.554467691838,-0.656099787454,-0.255649042702
state3,-1.15902010576,-0.485257936909,1.27952903919
state3,-0.828774300424,-0.57913587936,0.373941818845
state3,-1.60316051201,-0.182021537596,2.3748636282
state3,-0.783870488411,-0.606455938988,0.282151814726
state3,-0.689038037429,-0.737180407756,0.163131168621
state3,-0.596227810259,-0.852575786439,-0.0570368915702
state2,1.95914956235,0.463193478302,1.31512655885
state2,2.07826466914,0.189067811821,1.74649128464
state2,1.87832442623,0.0882545865624,0.789270459411
state2,2.59471836376,2.25913150145,3.2497572403
state2,0.939482530977,-0.674209699389,-0.673637427212
state2,1.94383500568,0.0938302142868,0.924746573651
state2,1.7713971612,0.0935820180616,0.88754987664
state2,0.487144333959,0.0337158632693,0.885813428251
state2,0.77977414103,-0.0721977112196,0.318926616606
state2,0.710930827304,-0.831725396026,-0.827763511735
state2,1.62831653239,0.37289855475,1.3201945646
state2,-0.0720181109359,-0.858213402722,-1.31866683553
state2,1.76067502041,0.117555373036,0.689960587829
state2,1.04357602448,-0.500678822509,-0.349036814852
state2,2.02304150322,0.350358242539,1.09800910162
state2,0.549689076069,-0.854111719411,-1.08417401637
state2,1.01915780512,-0.654608385109,-0.61590360373
state2,1.07912398399,-0.53082568366,-0.256807330878
state2,-0.383144403731,-0.596753251318,-0.445266600802
state2,1.27322316653,-0.525853385003,-0.140748605286
state2,1.11471355758,-0.280229307496,0.640962231272
state2,1.35926156307,-0.340454394884,-0.037238602561
state2,1.07307030373,-0.401995716531,-0.039640403778
state2,1.74832497656,0.333185841889,0.871904266164
state2,1.65567764975,-0.133175177575,0.562318531131
state2,1.43737223484,-0.459908454494,0.253344036688
state2,2.44051282214,0.999640522473,2.26953657273
state2,-0.309942993517,-0.730833199114,-0.208254809264
state2,1.21278292001,-0.471992910189,-0.0437099825124
state2,0.593287771988,0.638947466178,0.825480674373
state2,0.773066789236,-0.756073758606,-0.593553321182
state2,0.838047849986,-0.650540392409,-0.527255686843
state2,2.1900279812,0.690398365222,1.8067448506
state2,0.33898952844,-0.603061688118,-1.00617233657
state2,1.24856546029,-0.572609229329,0.25399954206
state2,-0.115008701185,-0.884535956345,-1.11718285448
state2,0.636390934595,-0.771816429261,-0.852037544276
state2,0.610418882528,-0.774947841277,-0.935023524093
state2,1.24833310638,-0.387953119176,-0.128776576919
state2,1.03358494088,-0.588663969806,-0.529596077017
state2,-0.73383154272,-0.646460996745,0.204900514468
state2,1.7096300697,0.0520534748811,0.613585827466
state2,1.39622953287,0.381801235359,1.63481644101
state2,0.814987259563,-0.634021059283,-0.407515006278
state2,1.72883200821,0.268484480296,1.09606513965
state2,2.26423015574,0.703760335661,1.55901522418
state2,2.15454121659,0.498330124724,1.27825596113
state2,0.686958870848,-0.782860410261,-0.910589395866
state2,0.668731401118,-0.750969551387,-0.822250422688
state2,0.895435836718,-0.73681167811,-0.795743805978
state2,0.28164451708,-0.437012775283,-0.193635757314
state2,2.42731321023,0.599235420761,1.61981190144
state2,1.3117182563,-0.273876062972,0.142067849834
state2,-0.164290099862,-0.591899670848,-0.795040937033
state2,-0.734682032705,0.170648433406,0.460316118948
state2,0.402548327198,-0.667471853651,-1.16391289696
state2,1.65319804951,-0.0745672012573,0.447822612696
state2,1.50543224474,-0.119062916204,0.222779739231
state2,2.39922360056,0.902542575291,1.94719995981
state2,0.021553086123,-0.182984290406,0.152728040489
state2,1.19491328181,-0.17448440489,0.533135637876
state2,1.35953394671,0.316573921334,0.751521641914
state2,1.12665856962,-0.546599691681,-0.390478692483
state2,1.7309920482,-0.142257480883,0.535117077146
state2,1.23160091507,-0.338043810816,0.14101354173
state2,0.690548518722,-0.853611617454,-0.928898734258
state2,0.87192080002,-0.538366753102,-0.535965250535
state2,0.558257570099,-0.871851259758,-1.05916003602
state2,2.31880880205,0.822081920283,1.98076716373
state2,2.48625110503,0.920893576335,2.20017633759
state2,1.48011301484,-0.233748741564,0.339240443743
state2,1.69074588474,-0.0854602325103,0.450928274087
state2,1.4863743314,-0.223219980592,0.276285194439
state2,0.569101168972,-0.519600767183,-0.319737680827
state2,1.35871752108,0.494739292092,0.884683080601
state2,1.21001461829,-0.441218095642,-0.0856506034706
state2,1.49483999284,0.00152678478695,0.993713236611
state2,0.374967879277,-0.899594682104,-1.36745464628
state2,1.57697036762,-0.169335842255,0.560265213802
state2,1.36811255877,-0.190297934364,0.200349040267
state2,0.727338950659,0.506155993002,0.533336747948
state2,1.39541283971,0.181696797513,0.6964280432
state2,1.54276238554,0.587837867858,1.10132308762
state2,1.62169874586,0.321613376477,0.832885614067
state2,1.93279426204,0.359903787452,0.939870913181
state2,2.25547582915,0.556257053354,1.46498631517
state2,0.990675675847,-0.600508645342,-0.44264783998
state2,1.66005245683,0.0093572683963,0.502503224366
state2,0.521637860663,-0.53861957763,-0.65449086517
state2,1.24673327049,-0.414557164381,-0.165211622938
state2,1.18455159397,-0.425084151944,-0.187156675776
state2,1.03882705614,-0.490327765671,-0.347360752865
state2,1.55333073992,-0.186492003926,0.522406293383
state2,1.35611818609,-0.277372563129,-0.00632365642725
state2,-0.883274737991,-0.554732165436,1.65548008282
state2,1.226925285,-0.405323666132,0.213776152378
state2,1.98992852572,0.12509851506,1.29349255644
state2,1.92517171805,0.161526475352,1.02468987048
state2,1.5636418952,-0.156377586977,0.486434687417
state2,1.42517545846,-0.332691893774,0.0655003608522
state2,1.36348860168,-0.013571408292,0.542246503538
state2,0.0240104339147,-0.93753422979,-1.48369706934
state2,0.838914678758,-0.771171731183,-0.554791657677
state2,2.04468467514,0.117300177448,0.953881281001
state2,1.99116086671,0.252153602581,1.02824980475
state2,0.839838330685,-0.680474388361,-0.773204922604
state2,1.98414646136,0.146007174037,1.09696651059
state2,1.65690584518,-0.0494767036465,0.605565042231
state2,0.469674066923,-0.897559413759,-1.15776072188
state2,1.4789277499,-0.171589832207,0.26173448854
state2,1.44078982714,-0.218879959309,0.305496712694
state2,1.48325486875,-0.200953020653,0.163834529311
state2,1.60236246053,0.128253638232,0.62480219459
state2,1.6147517809,-0.373224040574,0.624011966393
state2,1.18188378982,-0.429962637179,-0.3404009649
state2,2.00709732475,0.112796211358,1.17485125775
state2,-0.149884331063,-0.592997070245,-0.49578545109
state2,0.894579049415,-0.681527092647,-0.200139250875
state2,2.23096738011,0.592668288012,1.46398089684
state2,2.0564095406,0.263057531772,1.22364834958
state2,2.18368845701,0.513312446703,1.46946116285
state2,0.692649368925,-0.526543664263,-0.64635647844
state2,-0.645605536987,0.304715063674,0.855940764196
state2,1.52408144373,-0.266439847773,0.373271238109
state2,-0.168092740845,-0.638454996694,-0.629427793408
state2,1.32589970244,-0.443272136244,-0.140494564354
state2,1.07860600961,-0.302038382485,0.0720065625951
state2,1.78498077691,0.122319176741,0.662136611504
state2,0.724511657586,-0.855614715073,-0.967947382988
state2,0.723308321449,-0.726189749681,-0.777650884991
state2,1.00879121583,-0.587489798439,-0.402832814353
state2,1.18886581934,-0.260090407445,0.500515902666
state2,1.74341075911,-0.0841203537637,0.692334157072
state2,0.192524247421,-1.01938714674,-0.388833557808
state2,0.870391142483,-0.661786330842,-0.684732109338
state2,1.66395768103,0.165623598215,1.08187011377
state2,1.61492137548,-0.138779891178,0.377140389501
state2,1.57632727509,-0.216080377668,0.356450421751
state2,2.06462931735,0.148905121375,1.21117766561
state2,0.439244081916,-0.970334647441,-1.40824949112
state2,0.933825475625,-0.613762970454,-0.527479637247
state2,1.25642703042,-0.464697669105,-0.17245962369
state2,1.53916384359,-0.138936150378,0.350114352017
state2,1.61017117606,0.14226535186,0.69397286588
state2,1.62602024942,-0.261397880604,0.411494169059
state2,1.09531628711,-0.464256455162,-0.372109545236
state2,1.17976902355,-0.422625192758,-0.171687826251
state2,2.03925024427,-0.116228733413,1.21827350459
state2,1.25912516278,-0.330120748991,-0.142045999299
state2,1.39430258614,-0.30439344034,0.128878867831
state2,0.546954368167,-0.688088002517,-0.991200109451
state2,2.01218678526,0.280873118745,1.88096427491
state2,1.4415300282,-0.0332520851128,0.128382758835
state2,1.37074492984,-0.271070216743,0.168774534456
state2,2.09149748645,0.162284577499,1.24786245753
state2,1.68306134288,-0.0776548749057,0.405305726864
state2,1.28859275908,-0.553378391898,-0.112021264753
state2,1.73390470428,-0.119368663078,0.432500549452
state2,1.48609344052,-0.294461356289,0.199989369686
state2,-1.20945962498,1.21233466508,2.37933206837
state2,0.806709835777,-0.76096324108,-0.699501983613
state2,1.41558861803,-0.400985907165,0.150451953686
state2,1.53053876952,-0.296197484939,0.364522020539
state2,0.905185725032,-0.653014921158,-0.62737207349
state2,1.30633470776,-0.365412096099,0.0309332480284
state2,0.0119934795655,-0.612948750751,-0.807486808761
state2,1.60240907914,-0.273519761725,0.317134924392
state2,-1.1368171963,-0.522451500998,2.09905184052
state2,-0.675336119987,-0.701560245044,-0.0485417028601
state2,2.13080526196,0.333704264002,1.41479266342
state2,2.30779355229,0.468792812645,1.54011120675
state2,0.907147820669,-0.549488890281,-0.556957721708
state2,1.71686314927,0.165828376046,0.767771692318
state2,2.47982544143,0.843894955538,1.66964014322
state2,0.412785665081,-0.914386630722,-1.29637262805
state2,0.915793244535,-0.659725587451,-0.590607749328
state2,-0.893800838751,-0.344388622468,0.665476496969
state2,1.17148022317,-0.576178788045,-0.0628060018529
state2,-0.706855650155,-0.571079444707,1.13687795811
state2,1.09698479513,-0.513757497151,-0.324426919196
state2,-0.200366964649,-0.821323434201,-0.838211901559
state2,1.19796488869,-0.415924776617,-0.0323786492921
state2,1.85431593686,0.101108756723,0.92033001876
state2,1.12819475811,-0.48695569487,0.0204446676631
state2,0.898958249443,-0.552554926241,-0.536124966641
state2,1.72607841662,-0.0281083568946,0.536376515718
state2,1.25022192304,-0.465673628651,-0.126982901356
state2,0.841217468547,-0.826269715681,-0.730283843527
state2,1.69285433892,0.13599866941,0.729021819963
state2,0.484546990624,-0.948502552176,-1.21907412122
state2,0.269650037513,0.824534770723,2.25962752126
state2,-0.0995284590627,-0.187191775477,-0.313500475896
state2,2.43737143968,1.06194946169,2.14350033458
state2,1.87317273266,0.821297849602,1.66639853602
state2,2.43689924112,1.12614131344,1.96983435897
state2,-0.171399873783,-0.734842412809,-0.705481396087
state2,1.69035725913,0.186686802755,1.27593217218
state2,1.04421406486,-0.472255138413,-0.342330548316
state2,-0.436576957539,-0.742402139501,-0.661191431974
state2,1.3210868301,0.187988890506,0.622511009996
state2,1.80812453053,0.110191356677,0.796260753802
state2,1.29971560763,-0.13069612665,0.555791680359
state2,1.65208894132,-0.237762164389,0.396916276723
state2,1.12542461704,-0.541092864246,-0.450751396174
state2,1.60964312267,0.322685281149,1.27155000976
state2,0.736087517455,-0.8500820349,-0.882847722856
state2,1.18059348522,-0.389664180758,-0.188777787434
state2,1.47932928781,0.424041383272,0.810974594894
state2,1.67169433568,0.145057054285,0.842043302307
state2,1.3492443741,-0.302722347911,0.111200932853
state2,-0.102823839341,-0.92103874999,-1.29574054431
state2,1.67924658796,-0.0852577785058,0.718404331755
state2,2.35276578765,0.760478240185,1.60248812657
state2,0.843487669473,-0.819861446532,-0.825162118171
state2,1.51358563255,-0.368469644454,0.487608275799
state2,2.23118401202,0.852986541477,1.82318303179
state2,-1.4577711413,0.855334418652,2.33168360358
state2,1.06267874194,-0.470454760646,-0.418569455824
state2,0.894450408354,-0.310282176435,-0.247747992911
state2,2.04967445772,0.535836536345,1.29164084409
state2,1.69176164806,0.0633215270362,0.616371640902
state2,1.08808386531,-0.591949055473,-0.417963151963
state2,0.0289076793496,-0.945300216016,-1.4779121061
state2,1.4325442155,0.0858409662297,0.61633289214
state2,1.28377538357,-0.38277939408,-0.0725877919647
state2,1.48042080984,-0.333446879348,0.20008238633
state2,0.307698382233,1.39233289201,3.84351679838
state2,1.22040865422,-0.0734482892631,0.378077168982
state2,2.38383542904,0.940114457587,2.04505953624
state2,2.33848423209,0.591497412004,1.53972410709
state2,1.98803824315,0.410441745955,1.17342559182
state2,1.20177096718,0.0913060835004,0.478199360644
state2,0.913590660064,-0.584812627232,-0.492170101913
state2,0.737839719117,-0.808136877167,-0.533941394867
state2,0.129937065655,-0.805488567862,-1.31595587374
state2,2.3991922644,0.457226098209,1.72799083033
state2,1.87524983152,0.521463878443,1.20788732825
state2,1.41735437573,-0.364254369412,0.0979928559498
state2,0.908348183628,-0.555220694034,-0.55608440592
state2,0.757062055192,-0.802388645181,-0.927831408547
state2,1.73753557417,-0.0122384668578,0.604532967846
state2,0.509537174995,-0.964287834078,-1.32174348131
state2,2.11034438928,0.45622062072,1.28283787858
state2,0.50290196893,-0.94768665951,-1.27774908671
state2,0.302172015606,-0.543838179535,-1.03272190141
state2,1.1704907038,-0.418926629972,0.017054100744
state2,0.560987251047,-0.914767046592,-1.11880607021
state2,1.68445112389,0.0881255900916,0.613080013768
state2,0.417468761476,-1.00521821526,-1.04346764571
state2,-0.0844351385957,0.681954947727,1.09917260923
state2,0.718832337705,-0.814977209281,-0.822745079005
state2,0.940083779121,-0.605910977026,-0.594911859187
state2,1.63064937151,0.234841826319,1.21953515721
state2,0.812019098431,-0.749502476614,-0.708051108975
state2,0.471080773445,-0.939894267165,-1.23842600977
state2,-0.48381845776,-0.771736024794,-0.559368507668
state2,0.738589825653,-0.753838385361,-0.783227041022
state2,0.896777949471,-0.607885159087,-0.344483013042
state2,1.42315200147,-0.243672599295,0.170518999342
state2,0.868111284795,-0.474192964539,-0.386015163463
state2,1.73219287472,0.0121685355487,0.566560540471
state2,1.10593755326,-0.58667988649,-0.316305926581
state2,0.808932715641,0.433355432397,1.34754156347
state2,1.18490416329,-0.572733378367,-0.329454691956
state2,0.486584722183,-0.88821467271,-1.13312647765
state2,2.01313672467,0.158296709167,0.821757381514
state2,0.28798536405,-0.683948515285,-1.00048373069
state2,0.990495754854,-0.757888538984,-0.644927966303
state2,1.37466471792,-0.285125227088,0.254688334007
state2,1.64616271525,-0.212133000599,0.556506997493
state2,1.58748841946,-0.00520780992594,0.289253548782
state2,1.88560972235,0.0112702933278,1.017692684
state2,1.98806906504,0.347553218286,1.23255819904
state2,2.24736749323,0.63555272535,1.67481753165
state2,1.50825552577,-0.0465433615791,0.226568301934
state2,0.300882142594,-0.608596636029,-1.05540942912
state2,1.8090230806,-0.0618808244393,1.06097781504
state2,1.38924055843,-0.0831646230378,0.253237196441
state2,2.18012212619,0.42007879448,1.29474847837
state2,1.30096781623,-0.353183199839,-0.00513745122994
state2,1.5925549235,-0.119289518731,0.400449822654
state2,2.49178612043,0.820531319388,2.181292293
state2,1.55862370524,-0.0377531124715,0.56558232707
state2,0.536917452519,-0.721627646511,-0.895712738706
state2,0.609240931042,-0.853740066476,-0.99462307446
state2,0.839999714658,-0.648853383951,-0.530703417407
state2,1.25779303961,-0.423790582778,-0.162649974225
state2,1.16036091029,-0.481279922447,-0.096211723837
state2,0.861235646274,-0.722056408268,-0.584838887192
state2,1.87753000077,0.238898473059,1.02790451799
state2,0.675465243721,-0.640706843537,-0.371246766364
state2,1.48911905944,-0.310078252601,0.0948328611561
state2,0.958190313795,-0.579507809343,-0.50543500193
state2,1.41882506722,-0.501912811123,0.0893025601536
state2,0.805920545512,-0.261599876395,0.0466502965313
state2,0.030793189474,-0.845615034552,-1.41515384528
state2,0.944652804786,-0.684315881362,-0.606320790606
state2,1.71573625183,-0.0663943627477,0.44073660287
state2,-0.0577165842466,-1.11561528491,-1.39373868296
state2,0.76873042854,-0.589976111353,-0.44469873852
state2,-0.184888949789,-0.591888472962,-0.65902033209
state2,2.29248463039,0.528134121475,1.48718794244
state2,1.44464901513,-0.170393005623,0.177329291602
state2,0.80010530135,-0.639070821748,-0.591734258671
state2,1.56663512034,-0.065294272491,0.251269446569
state2,1.03512466455,-0.587733560771,-0.176654693834
state2,1.59362317976,-0.126472628248,0.471453330275
state2,2.00173238102,0.147807264033,1.06052370863
state2,2.50928992848,1.49382800925,2.35932008722
state2,1.76050364478,-0.103672856415,0.773920040319
state2,1.59624522321,0.17941276848,0.662391914813
state2,2.13909768607,0.257451920352,1.5930243455
state2,1.40259852667,-0.375299336104,0.171081558632
state2,2.04957895602,0.217600063702,1.03399430886
state2,1.22502251092,-0.471971889199,-0.225765625372
state2,1.50476419108,-0.30198792774,0.52270923873
state2,0.403946094875,-0.66275397157,-1.16533354796
state2,1.01181378926,-0.581168313592,-0.402368403927
state2,2.23600407459,0.589553693185,1.45632850854
state2,1.08173414979,-0.483102542817,-0.38708498983
state2,1.22040865422,-0.0734482892631,0.378077168982
state2,0.874701705418,-0.722931296261,-0.764055408003
state2,1.66922942977,-0.0459337110369,0.763027495385
state2,1.10636936507,-0.499830675343,-0.264178589191
state2,1.66869193715,0.198228495165,0.777445562284
state2,1.31019229203,-0.323110371421,-0.0191153421396
state2,1.42718855181,-0.420438696899,0.122524653349
state2,1.22367295183,-0.458407845242,-0.220658313952
state2,1.46772411808,0.630380131752,1.48664514022
state2,0.949745265312,-0.616090214918,-0.530875677603
state2,1.42273477745,-0.248749764943,0.138777179116
state2,1.29564013834,-0.397351404014,-0.200110811127
state2,1.32415952145,-0.248946367314,-0.0794645863146
state2,0.713601482341,-0.765164656268,-0.890798332651
state2,-0.0821451470832,-0.91846041814,-1.23400590357
state2,1.80021307356,0.131621096617,0.778782180995
state2,1.68626090146,-0.0926364648844,0.613568619558
state2,0.790973452976,-0.821125398231,-0.889134400757
state2,1.06291715103,-0.270139863018,0.04029412926
state2,1.09533121242,-0.458027437613,-0.203124358171
state2,1.8919596815,-0.00551650289881,1.20568462784
state2,1.57678928668,-0.191440140343,0.167817884241
state2,1.98244383142,0.98549281416,1.63921196426
state2,1.50591197158,-0.199541173714,0.327520956644
state2,1.29037107726,-0.350061626424,0.0827685877293
state2,1.2816547311,-0.406974143209,-0.119178309502

==> ge_00-sr_bin_0.csv <==
episodes,edits,ep_lens,ep_rewards,fix_percent
5000,12.84076433,59.56050955,-61.98089172,1.364968153
10000,10.30864198,56.44444444,-54.10493827,1.100617284
15000,8.348387097,45.34193548,-43.72903226,0.221290323
20000,7.357615894,44.03311258,-39.91390728,1.214569536
25000,7.64516129,42.09032258,-39.71612903,1.398064516
30000,7.125827815,40.05960265,-38.05298013,0.662251656
35000,6.335443038,39,-35.53797468,0.217088608
40000,6.452229299,38.22292994,-35.44585987,0.106369427
45000,6.986486486,39.19594595,-37.29054054,0.337837838
50000,6.98,39.41333333,-37.4,0.333333333
55000,6.797385621,38.5751634,-36.47058824,0.762745098
60000,6.812903226,38.16129032,-35.69032258,0.64516129
65000,6.765100671,38.53691275,-36.43624161,0
70000,6.06875,36.44375,-33.65,0
75000,6.619354839,37.36774194,-34.81935484,0.806451613
80000,6.705882353,37.7124183,-35.83006536,0.326797386
85000,6.339869281,37.99346405,-35.09150327,0.381045752
90000,6.841772152,38.01265823,-36.30379747,0.632911392
95000,6.697368421,38.19736842,-36,0.570394737
100000,6.686666667,38.64,-36.21333333,0.688666667
105000,6.362416107,37.96644295,-35.14765101,0
110000,6.610062893,36.7672956,-35.1572327,0
115000,7.24691358,40.4691358,-38.52469136,0.668518519
120000,6.282051282,37.19230769,-34.46794872,0.769230769
125000,6.018867925,36.28301887,-33.37106918,0.613836478
130000,5.839506173,35.7345679,-32.09259259,0.617283951
135000,6.025974026,36.83116883,-33.05844156,0.811688312
140000,6.145454545,36.01818182,-33.58787879,0.201818182
145000,6.192771084,35.8313253,-33.59036145,0.542168675
150000,6.11875,35.875,-33.3875,0.676875
155000,6.414012739,36.46496815,-34.44585987,0.37133758
160000,6.282208589,36.42331288,-33.48466258,1.022699387
165000,6.05,36.25714286,-33.37857143,0.714285714
170000,6.295774648,37.3028169,-33.92253521,0.845070423
175000,5.807692308,35.64102564,-31.30769231,1.282051282
180000,6.481012658,36.66455696,-34.75949367,0.158227848
185000,6.076923077,36.51923077,-33.05769231,0.854487179
190000,6.101265823,35.96835443,-31.5,2.53164557
195000,6.188679245,35.63522013,-33.42767296,1.100628931
200000,6.44375,35.84375,-33.6375,0.833125
205000,6.248407643,36.47770701,-33.43312102,1.167515924
210000,6.6,37.20625,-34.73125,0.625
215000,6.606451613,37.16774194,-34.61935484,1.204516129
220000,6.377245509,35.31137725,-33.81437126,0
225000,5.987261147,35.67515924,-32.43312102,0.636942675
230000,5.638554217,34.35542169,-31.43975904,0.903614458
235000,6.490066225,36.85430464,-34.21854305,0.794701987
240000,6.339622642,36.52201258,-34.32075472,0.105031447
245000,6.267515924,36.10191083,-32.59872611,2.01656051
250000,6.28,36.67333333,-34.23333333,0.222
255000,6.696774194,37.78709677,-34.61290323,1.290322581
260000,6.416666667,36.8525641,-34,1.357051282
265000,5.833333333,35.35714286,-31.30952381,1.19047619
270000,6.231788079,36.64238411,-34.08609272,0.794701987
275000,6.487179487,36.64102564,-34.07692308,1.388461538
280000,7.034482759,38.66206897,-37.11034483,0.115172414
285000,5.851190476,34.85714286,-32.30357143,0
290000,6.489932886,37.30872483,-35.05369128,0.436241611
295000,6.520547945,37.73287671,-35.32876712,0.365068493
300000,6.074074074,35.64814815,-32.55555556,1.203703704
305000,6,35.15151515,-31.53333333,1.753333333
310000,6.35,35.61875,-33.925,0.089375
315000,6.433121019,36.59872611,-33.91082803,1.327388535
320000,6.426751592,36.7388535,-33.91082803,1.475159236
325000,5.87654321,36.03703704,-32.88888889,0.329012346
330000,6.240601504,35.12030075,-33.40601504,0
335000,5.968944099,35.91925466,-33.0931677,0.206832298
340000,6.48,36.92666667,-34.13333333,1.078
345000,6.371794872,36.74358974,-34.50641026,0.16025641
350000,6.141025641,36.37820513,-33.71153846,0.533974359
355000,6.436708861,37.25316456,-34.99367089,0
360000,6.018867925,35.93081761,-33.24528302,0
365000,6.337579618,36.73248408,-34.42675159,0
370000,6.586666667,37.56,-34.81333333,0.888666667
375000,6.534591195,37.04402516,-35.08176101,0.314465409
380000,6.115384615,36.63461538,-33.71153846,1.074358974
385000,6.670886076,36.84177215,-34.65822785,0.896835443
390000,6.713333333,38,-35.94,0.650666667
395000,6.21656051,37.07643312,-33.64968153,0.849044586
400000,6.931506849,39.21232877,-37.14383562,0.423972603
405000,6.0375,35.45,-33.06875,0
410000,6.018987342,36.19620253,-33.34810127,0
415000,6.333333333,36.62666667,-34.34,0.222
420000,6.194630872,37.58389262,-33.82550336,0.894630872
425000,6.46,37.19333333,-34.96666667,0.3
430000,6.31372549,36.29411765,-34.11111111,0.620915033
435000,6.535947712,37.18300654,-35.16339869,0
440000,6.186746988,34.75903614,-32.42771084,1.129518072
445000,6.758389262,37.53691275,-35.2147651,0.67114094
450000,6.089171975,36.00636943,-33.40764331,0.37133758
455000,6.372413793,37.9862069,-35.13103448,0.137931034
460000,6.14556962,35.98734177,-32.92405063,1.160126582
465000,6.33557047,37.73154362,-34.88590604,0.380536913
470000,6.414473684,36.79605263,-34.61842105,0.296052632
475000,6.891891892,38.06081081,-36.53378378,0.135135135
480000,6.063291139,36.02531646,-33.36708861,0.738607595
485000,6.118012422,35.9068323,-33.48447205,0
490000,6.848684211,37.53289474,-36.07236842,0.094078947
495000,5.871165644,35.00613497,-32.41717791,0
500000,6.39375,36.3,-34.3625,0.104375
505000,6.3,35.53125,-33.7,0.28125
510000,6.096774194,36.07741935,-32.83225806,1.182580645
515000,5.832298137,35.10559006,-32.33540373,0.641614907
520000,6.0625,35.38125,-31.21875,1.875
525000,6.635220126,35.67924528,-33.95597484,1.310062893
530000,6.125,35.2,-32.45625,1.09375
535000,6.217391304,35.46376812,-32.6884058,1.389130435
540000,6.245283019,35.74842767,-33.64150943,0.681132075
545000,6.44516129,37.07096774,-34.13548387,1.666451613
550000,6.364864865,37.25,-34.7972973,0.168918919
555000,6.14375,35.71875,-32.79375,0.9375
560000,6.294871795,36.46153846,-34.14102564,0.769230769
565000,6.601265823,36.03164557,-32.1835443,2.689873418
570000,5.69047619,34.5,-31.05952381,1.30952381
575000,5.79245283,34.81132075,-31.36477987,1.82327044
580000,6.709459459,37.72972973,-35.16891892,1.148648649
585000,6.51572327,35.91823899,-33.7672956,1.152830189
590000,5.885542169,33.96987952,-31.81927711,0.943975904
595000,6.279503106,34.80124224,-33.20496894,1.092546584
600000,6.186335404,35.37888199,-32.0621118,2.225465839
605000,6.620915033,37.29411765,-35.22875817,1.895424837
610000,6.2125,35.675,-32.25,2.125
615000,5.853658537,34.56707317,-29.48780488,4.110365854
620000,6.923611111,38.40277778,-35.9375,1.5625
625000,6.216049383,36.25925926,-33.2037037,1.358024691
630000,6.130434783,35.21118012,-31.92546584,1.759627329
635000,5.987730061,35.20245399,-32.1595092,1.073619632
640000,6.653333333,36.82,-33.80666667,2.5
645000,7.006711409,38.44295302,-36.15436242,1.895973154
650000,6.718954248,37.93464052,-35.12418301,2.381045752
655000,6.105590062,35.0310559,-31.62111801,2.245962733
660000,6.887417219,37.74172185,-32.89403974,4.878807947
665000,6.25,36.48717949,-33.19871795,2.410897436
670000,6.333333333,35.81132075,-32.55345912,2.640880503
675000,6.246987952,35.5,-31.01807229,3.655421687
680000,6.37654321,35.52469136,-30.58024691,4.640123457
685000,6.238709677,36.63225806,-33.3483871,2.150322581
690000,6.593548387,36.76774194,-34.28387097,2.763225806
695000,6.797385621,36.84313725,-34.75163399,2.516339869
700000,6.185714286,35.28571429,-32.5,1.75
705000,6.339622642,35.8427673,-33.25786164,1.441509434
710000,6.28125,35.90625,-33.00625,2.603125
715000,6.103896104,37.14285714,-33.33766234,1.283116883
720000,6.3,35.88125,-32.41875,3.38125
725000,6.582781457,36.90728477,-33.00662252,2.947019868
730000,6.311377246,34.98203593,-32.84431138,1.283233533
735000,6.060810811,37.14864865,-32.52027027,2.19527027
740000,6.952702703,37.46621622,-34.14189189,3.625675676
745000,6.279220779,36.56493506,-33.24675325,3.04025974
750000,6.764705882,37.08496732,-32.87581699,4.08496732
755000,6.743243243,36.83108108,-33.35135135,3.344594595
760000,6.935064935,36.47402597,-33.08441558,3.702597403
765000,6.057692308,35.48717949,-30.91025641,3.856410256
770000,6.217391304,36.29192547,-30.70807453,3.902484472
775000,6.23125,35.275,-31.90625,3.71375
780000,6.806666667,37.82,-35.78666667,3.284
785000,6.60130719,36.81045752,-33.05882353,2.762091503
790000,6.402515723,35.6163522,-32.42138365,4.900628931
795000,5.876470588,33.78823529,-30.54705882,2.372352941
800000,6.433121019,36.91082803,-33.97452229,1.810828025
805000,6.135483871,36.37419355,-32.94193548,2.784516129
810000,6.294871795,35.83974359,-31.66025641,4.579487179
815000,6.350318471,36.15923567,-30.75796178,4.968152866
820000,6.131578947,36.42105263,-32.30921053,2.488815789
825000,6.14379085,36.67320261,-33.07843137,2.494117647
830000,6.012658228,34.88607595,-29.29113924,5.386075949
835000,6.341772152,35.76582278,-32.53164557,3.237341772
840000,6.177631579,36.53289474,-33.16447368,1.705921053
845000,6.18125,35.425,-30.0125,4.85375
850000,6.597402597,36.8961039,-32.2987013,4.480519481
855000,6.283018868,35.60377358,-31.65408805,3.642767296
860000,5.99378882,36.06832298,-30.65838509,3.78447205
865000,6.411764706,35.55882353,-32.24264706,3.406617647
870000,6.352564103,35.98717949,-32.72435897,2.638461538
875000,6.518987342,36.5,-31.41772152,4.683544304
880000,6.526315789,37.10526316,-33.5,3.295394737
885000,6.98013245,38.46357616,-35.43708609,2.198675497
890000,6.972972973,38.18918919,-35.95945946,1.846621622
895000,5.909638554,34.57831325,-27.75903614,6.771686747
900000,5.515923567,35.40127389,-30.24840764,3.492356688
905000,6.18125,35.64375,-32.04375,2.854375
910000,6.163398693,36.15686275,-32.90196078,1.673202614
915000,6.756756757,38.00675676,-33.22972973,4.110810811
920000,6.509433962,36.52830189,-33.18238994,3.740880503
925000,6.496815287,36.47770701,-33.8343949,2.553503185
930000,6.406666667,37.02,-32.5,4.3
935000,6.361842105,37.30263158,-34.61842105,1.289473684
940000,6.217948718,36.58333333,-31.15384615,4.53525641
945000,6.286585366,35.01829268,-32.68902439,1.970731707
950000,5.859872611,35.60509554,-30.45859873,3.800636943
955000,6.322580645,36.48387097,-32.09677419,3.666451613
960000,6.006666667,36.43333333,-31.98,2.84
965000,6.55,35.8375,-29.7375,7.615
970000,6.591194969,36.43396226,-33.41509434,3.014465409
975000,6.032894737,36.03289474,-33.25,0.569736842
980000,6.529032258,36.61935484,-33.35483871,2.99483871
985000,6.496774194,36.4,-33.16774194,3.192903226
990000,6.78125,35.325,-32.60625,4.808125
995000,6.233128834,34.91411043,-31.13496933,3.998159509
1000000,7.039473684,37.45394737,-33.71052632,4.216447368
1005000,6.118012422,36.24844721,-32.01863354,5.00931677
1010000,6.155279503,35.56521739,-31.83850932,3.50310559
1015000,6.189873418,35.28481013,-31.85443038,3.902531646
1020000,6.435064935,36.98051948,-33.80519481,3.793506494
1025000,5.748538012,34.45614035,-30.40350877,3.004678363
1030000,6.4609375,36.703125,-33.578125,3.25546875
1035000,6.480769231,36.46153846,-30.52564103,5.790384615
1040000,6.248407643,35.79617834,-31.47133758,4.815286624
1045000,5.92,36.37333333,-29.10666667,4.778
1050000,6.776315789,36.98026316,-34.18421053,2.741447368
1055000,6.179487179,35.95512821,-32.69871795,2.934615385
1060000,6.622641509,35.17610063,-32.31446541,3.410062893
1065000,6.94,37.06666667,-34.61333333,3.024
1070000,6.649350649,35.65584416,-30.58441558,5.514935065
1075000,6.812080537,37.59060403,-34.88590604,3.881879195
1080000,6.444444444,36.73202614,-32.50326797,3.944444444
1085000,6.25308642,34.95061728,-32.43209877,2.948148148
1090000,6.564102564,36.80769231,-30.83974359,6.121794872
1095000,6.55483871,36.94193548,-30.44516129,6.042580645
1100000,5.894736842,35.69736842,-29.89473684,4.666447368
1105000,6.738853503,36.64968153,-34.54140127,2.717197452
1110000,5.819875776,35.09937888,-27.83850932,5.11552795
1115000,6.12,36.56,-30.96666667,4
1120000,6.66,37.06,-33.18,3.844666667
1125000,6.746753247,36.80519481,-31.97402597,5.531818182
1130000,6.135135135,36.92567568,-32.95945946,3.727702703
1135000,6.100591716,34.86982249,-30.9112426,3.707692308
1140000,6.248447205,35.42236025,-31.39130435,4.705590062
1145000,6.60130719,36.94117647,-33.68627451,3.006535948
1150000,6.270967742,36.40645161,-33.25806452,2.42516129
1155000,5.957317073,34.67073171,-29.21341463,5.14695122
1160000,5.814814815,35.22839506,-31.54320988,2.865432099
1165000,6.208053691,37.93288591,-33.16107383,3.065100671
1170000,6.659863946,37.44897959,-33.28571429,3.701360544
1175000,6.527027027,37.14864865,-34.86486486,2.240540541
1180000,6.281879195,36.55033557,-32.60402685,3.563087248
1185000,6.018292683,34.84756098,-29.41463415,4.786585366
1190000,5.55345912,34.72955975,-27.94339623,6.903144654
1195000,6.4,36.48,-31.792,4.2528
1200000,6.38961039,36.03246753,-33.93506494,2.044805195
1205000,6.653594771,36.56862745,-32.91503268,3.44379085
1210000,6.13836478,35.31446541,-30.41509434,4.565408805
1215000,5.847133758,35.71974522,-31.73248408,2.94522293
1220000,6.448051948,36.88311688,-31.92207792,5.042857143
1225000,5.877419355,35.46451613,-31.64516129,3.586451613
1230000,6.91025641,36.92948718,-32.51923077,5.033974359
1235000,6.463576159,37.14569536,-34.7218543,2.229139073
1240000,6.050314465,35.89308176,-31.06289308,4.622012579
1245000,6.655844156,36.18181818,-30.43506494,7.888961039
1250000,6.368421053,36.26973684,-30.15131579,5.317763158
1255000,6.101910828,36.50955414,-32.15923567,3.662420382
1260000,6.08974359,36.03846154,-30.48076923,5.85
1265000,6.201183432,34.52071006,-31.59763314,3.082248521
1270000,6.695652174,35.43478261,-31.44720497,4.368322981
1275000,5.963190184,34.84662577,-31.6993865,2.852147239
1280000,6.086956522,34.8136646,-30.0931677,4.503726708
1285000,6.578947368,36.74342105,-31.36842105,5.844078947
1290000,6.690322581,36.1483871,-31.40645161,5.801935484
1295000,5.917721519,35.23417722,-27.98734177,6.275949367
1300000,6.18404908,35.26993865,-29.44785276,4.67791411
1305000,6.480519481,36.27272727,-32.2987013,4.425974026
1310000,6.272727273,34.57575758,-26.83636364,7.904242424
1315000,6.850649351,37.05194805,-33,4.22012987
1320000,6.06875,35.4,-32.86875,1.86
1325000,6.951048951,38.42657343,-34.3986014,4.895104895
1330000,6.888888889,35.7654321,-29.54938272,6.728395062
1335000,6.051282051,35.22435897,-29.42307692,5.608974359
1340000,6.352564103,36.97435897,-27.84615385,8.354487179
1345000,6.467532468,36.49350649,-30.16883117,8.423376623
1350000,5.961290323,36.23870968,-33.01935484,1.565806452
1355000,6.261437909,36.62091503,-31.2745098,5.054901961
1360000,6.088709677,37.39516129,-29.88709677,5.739516129
1365000,6.475,35.9,-29.78125,5.5475
1370000,6.480519481,36.50649351,-31.74675325,5.205194805
1375000,6.246835443,35.50632911,-27.00632911,7.879746835
1380000,6.75,36.84868421,-32.51315789,5.328289474
1385000,5.72392638,34.09202454,-27.66871166,5.74601227
1390000,6.251612903,36.16774194,-30.8516129,5.635483871
1395000,6.091463415,35.15853659,-30.37195122,4.034756098
1400000,5.801242236,34.9068323,-27.47204969,6.780124224
1405000,6.664516129,36.76774194,-31.59354839,7.075483871
1410000,6.432258065,36.48387097,-29.41935484,8.827741935
1415000,5.622516556,35.74172185,-29.87417219,4.01986755
1420000,6.44,37.47333333,-30.05333333,6.444
1425000,6.866666667,37.32666667,-31.79333333,6.944
1430000,6.586419753,35.66666667,-29.75308642,7.341358025
1435000,5.788461538,35.57692308,-27.66666667,7.255128205
1440000,6.474358974,36.76282051,-30.36538462,7.748717949
1445000,6.597484277,36.32704403,-30.64150943,7.97672956
1450000,6.474025974,36.49350649,-28.48051948,7.694155844
1455000,6.838509317,37.19254658,-29.34161491,8.872670807
1460000,6.186335404,34.98136646,-27.24223602,8.022360248
1465000,6.493975904,35.54819277,-30.10843373,7.662650602
1470000,6.596385542,35.59036145,-30.31927711,7.304819277
1475000,6.380645161,36.61290323,-27.70322581,8.462580645
1480000,5.987654321,35.30864198,-28.24691358,6.038888889
1485000,6.561290323,36.85806452,-31.32258065,7.020645161
1490000,6.535947712,36.60784314,-31.37254902,4.150326797
1495000,6.019354839,36.16129032,-28.52903226,6.478709677
1500000,5.883116883,35.22727273,-25.74025974,8.372727273
1505000,6.215686275,36.7254902,-30.64705882,4.690196078
1510000,6.032467532,36.05194805,-30.11038961,5.728571429
1515000,6.286624204,35.59872611,-29.05095541,6.475796178
1520000,6.360759494,36.26582278,-31.38607595,4.630379747
1525000,6.607692308,36.46153846,-28.41538462,8.778461538
1530000,6.339869281,36.55555556,-32.09803922,4.379084967
1535000,6.260869565,35.73913043,-27.75776398,8.426708075
1540000,6.198757764,35.7826087,-28.23602484,7.91863354
1545000,5.597484277,33.7672956,-26.44025157,5.597484277
1550000,6.165562914,36.52980132,-29.75496689,5.209933775
1555000,6.292993631,36.56687898,-28.76433121,8.194267516
1560000,5.886792453,35.20754717,-29.05660377,5.974213836
1565000,6.446540881,36.44025157,-31.73584906,5.135849057
1570000,7.019354839,37.29032258,-32.23870968,5.225806452
1575000,6.103896104,35.94155844,-30.49350649,5.183766234
1580000,6.549019608,36.17647059,-29.18300654,6.960784314
1585000,6.296774194,35.6,-28.13548387,8.706451613
1590000,6.692307692,38.34265734,-30.13986014,7.8
1595000,7.371621622,38.75,-32.14189189,9.031081081
1600000,5.71875,34.60625,-28.16875,6.135
1605000,6.244897959,36.92517007,-30.54421769,5.953741497
1610000,6.575,36.13125,-30.11875,6.71875
1615000,6.682758621,37.87586207,-32.52413793,6.076551724
1620000,7.594594595,38.29054054,-33.85810811,7.034459459
1625000,6.221518987,36.10759494,-30.79746835,6.116455696
1630000,6.220125786,35.63522013,-24.94968553,11.78113208
1635000,6.513157895,36.21710526,-30.55263158,4.703947368
1640000,6.570552147,35.58895706,-29.04907975,7.801226994
1644789,6.613793103,37.16551724,-31.97241379,6.943448276

==> ge_00_bin_0.csv <==
episodes,edits,ep_lens,ep_rewards,fix_percent
5000,82.45806452,99.97419355,-99.89677419,1.182580645
10000,72.52258065,95.53548387,-94.8516129,1.258064516
15000,76.74358974,98.29487179,-97.62820513,1.175
20000,40.60526316,70.76973684,-68.65131579,3.667105263
25000,41.33783784,70.62162162,-69.81081081,2.614189189
30000,40.03267974,67.54248366,-66.8627451,1.307189542
35000,38.71428571,66.05194805,-65.33766234,1.386363636
40000,38.52903226,66.03225806,-65.95483871,1.381935484
45000,37.88741722,65.20529801,-65.12582781,1.296688742
50000,39.24827586,67.0137931,-66.93103448,0.811724138
55000,38.39735099,65.37086093,-63.90066225,3.11986755
60000,38.24516129,65.59354839,-65.51612903,1.010322581
65000,39.58940397,66.55629139,-66.49006623,1.346357616
70000,37.12337662,64.3961039,-64.3961039,0
75000,37.78807947,64.91390728,-63.54966887,2.041721854
80000,37.48026316,64.65789474,-61.98684211,3.070394737
85000,37.78064516,64.34193548,-61.63225806,5.042580645
90000,37.46753247,64.04545455,-63.88961039,2.387012987
95000,36.80645161,63.4,-62.04516129,2.225806452
100000,37.02580645,63.95483871,-63.24516129,1.741935484
105000,38.12751678,65.51677852,-64.76510067,1.947651007
110000,37.29411765,64.30065359,-62.92810458,2.169281046
115000,37.16455696,63.35443038,-62.64556962,2.077848101
120000,35.04242424,60.32727273,-60.16969697,2.551515152
125000,37.44078947,63.96710526,-61.25657895,3.778289474
130000,36.67080745,62.50310559,-61.72049689,3.044099379
135000,37.06451613,63.51612903,-63.42580645,1.505806452
140000,36.8089172,63.0955414,-62.43312102,0.976433121
145000,37.97368421,64.20394737,-64.13815789,1.25
150000,34.79041916,59.86826347,-58.64670659,1.696407186
155000,37.46710526,63.92105263,-62.48684211,3.383552632
160000,35.81927711,61.70481928,-61.03012048,1.310843373
165000,35.07236842,60.25657895,-58.84868421,2.598684211
170000,37.84768212,64.50993377,-63.70198676,3.200662252
175000,36.59235669,62.21019108,-61.47133758,2.008280255
180000,36.05063291,61.78481013,-59.78481013,3.427848101
185000,37.26923077,63.55128205,-61.5,3.866666667
190000,38.01973684,64.75,-62.61842105,4.205263158
195000,36.75316456,62.57594937,-61.17088608,3.660759494
200000,35.93292683,61.23170732,-58.03658537,5.334756098
205000,38.06493506,64.14935065,-63.38311688,2.455844156
210000,37.04605263,63.71052632,-61.68421053,2.817763158
215000,37.92666667,64.80666667,-62.7,3.654666667
220000,34.03508772,59.20467836,-58.46783626,3.264327485
225000,35.92215569,61.47305389,-58.32335329,5.704191617
230000,37.7124183,63.66013072,-62.87581699,2.745098039
235000,36.17948718,62.34615385,-60.25641026,4.76474359
240000,37.88387097,64.10322581,-62.70967742,2.930967742
245000,35.31481481,60.83950617,-57,5.668518519
250000,38.20666667,64.92,-62.73333333,4.683333333
255000,39,65.90604027,-65.83892617,0.951006711
260000,36.25157233,62.36477987,-59.05660377,5.194339623
265000,36.03821656,62.14649682,-61.33121019,3.147770701
270000,35.89570552,62,-58.25766871,4.444171779
275000,36.07006369,62.56687898,-61.15286624,3.045859873
280000,36.85333333,63.18,-61.7,3.241333333
285000,36.52564103,62.6474359,-60.00641026,3.792307692
290000,37.54666667,63.94,-61.75333333,4.833333333
295000,36.00653595,62.53594771,-59.7124183,5.736601307
300000,35.02515723,60.50943396,-57.77987421,5.633962264
305000,34.65662651,59.80722892,-56.65060241,5.363855422
310000,36.19135802,61.64197531,-58.85185185,6.375925926
315000,37.11184211,63.20394737,-59.74342105,5.592105263
320000,35.43037975,61.34810127,-57.25949367,8.427848101
325000,37.49032258,63.52258065,-57.49677419,8.903225806
330000,35.44827586,61.45517241,-57.77241379,6.504827586
335000,36.40993789,62.31677019,-60.83850932,4.80310559
340000,36.10191083,62.50318471,-59.82802548,4.532484076
345000,35.72222222,61.72222222,-59.09259259,4.988888889
350000,38.73611111,66.17361111,-65.27083333,3.575694444
355000,34.42767296,60.42767296,-58.32704403,5.010691824
360000,36.225,61.71875,-57.79375,5.949375
365000,36.11612903,62.07741935,-58.76129032,4.376129032
370000,38.65734266,65.17482517,-62.78321678,6.805594406
375000,37.53691275,64.32885906,-60.77181208,6.403355705
380000,37.30718954,63.58169935,-58.09150327,8.958823529
385000,37.59060403,63.84563758,-56.86577181,10.20738255
390000,35.2,60.76875,-57.38125,6.733125
395000,35.35483871,60.81935484,-55.38709677,8.956129032
400000,36.00625,61.89375,-59.80625,4.2975
405000,35.3803681,60.73619632,-54.88343558,9.304294479
410000,36.60897436,62.88461538,-61.24358974,6.149358974
415000,38.18300654,64.10457516,-61.88235294,5.932026144
420000,36.31410256,62.19230769,-58.62820513,8.403846154
425000,34.60588235,58.65882353,-53.77647059,6.432941176
430000,35.78395062,61.34567901,-56.75308642,7.988888889
435000,34.65625,60.2375,-56.8625,6.63125
440000,37.08609272,63.04635762,-60.13245033,6.619205298
445000,35.71428571,61.45341615,-55.67701863,8.059627329
450000,36.61688312,62.18831169,-56.14935065,8.062337662
455000,37.18300654,63.0130719,-58.18954248,7.641830065
460000,36.12903226,61.86451613,-55.07741935,11.02064516
465000,35.62025316,61.17088608,-56.41139241,8.415189873
470000,36.52631579,63.03289474,-58.24342105,7.194078947
475000,35.36129032,61.2,-56.43870968,7.996129032
480000,34.70253165,60.80379747,-55.51265823,8.196202532
485000,35.80124224,61.30434783,-56.03726708,8.883229814
490000,36.95483871,63.41935484,-61.31612903,4.14
495000,35.94366197,62.08450704,-57.5915493,8.202816901
500000,35.79617834,61.54140127,-56.84076433,8.460509554
505000,37.85333333,64.25333333,-57.37333333,9.506
510000,36.97333333,63.51333333,-59.95333333,6.206
515000,36.27631579,62.625,-59.58552632,7.760526316
520000,38.70198676,65.10596026,-61.66225166,4.978145695
525000,35.57692308,61.56410256,-56.05128205,9.882692308
530000,36.22929936,62.08917197,-56.63694268,9.384076433
535000,36.54140127,62.19745223,-58.78343949,6.379617834
540000,35.08695652,60.72049689,-57.31677019,7.039130435
545000,39.38028169,66.49295775,-64.12676056,5.318309859
550000,37.61437909,63.78431373,-60.32026144,6.062091503
555000,36.70440252,62.48427673,-60.29559748,6.535849057
560000,37.80536913,64.11409396,-58.53020134,8.019463087
565000,38.09933775,64.7218543,-60.47019868,7.700662252
570000,37.21052632,63.61184211,-58.70394737,8.570394737
575000,37.68275862,64.35862069,-59.14482759,9.514482759
580000,34.13095238,59.13095238,-52.91666667,8.87797619
585000,35.68987342,61.12025316,-58.32278481,6.412658228
590000,39.22,65.50666667,-62.58666667,5.072
595000,35.29012346,61.38271605,-54.2962963,11.03395062
600000,36.57324841,62.52866242,-57.1656051,8.594267516
605000,35.20754717,60.93710692,-58.86163522,4.130188679
610000,37.17333333,63.84,-61.70666667,4.188666667
615000,37.53594771,63.66666667,-60.09803922,7.179738562
620000,33.27439024,58.61585366,-51.59146341,11.30731707
625000,35.16149068,60.73291925,-53.60248447,10.14099379
630000,36.49677419,62.72903226,-59.24516129,6.845806452
635000,36.32903226,62.20645161,-56.16774194,9.021290323
640000,36.57324841,62.61783439,-56.6433121,9.602547771
645000,35.27272727,61.45454545,-58.5974026,6.277272727
650000,34.85443038,60.82911392,-57.96835443,8.181012658
655000,36.16455696,61.87341772,-57.87341772,6.53164557
660000,35.33552632,60.75,-56.39473684,10.11513158
665000,37.74125874,64.97202797,-60.58041958,6.306293706
670000,34.87341772,61.01898734,-56.31012658,8.724683544
675000,35.15,60.33125,-53.18125,9.9825
680000,38.04137931,64.4137931,-55.94482759,11.01793103
685000,34.26415094,60.34591195,-57.5408805,6.070440252
690000,36.01910828,61.71974522,-58.22929936,7.746496815
695000,35.54716981,60.87421384,-55.57861635,9.349685535
700000,37.96551724,64.93793103,-60.55172414,7.319310345
705000,35.16666667,60.87179487,-54.80769231,9.067307692
710000,35.69032258,62.02580645,-59.21290323,5.560645161
715000,35.89102564,61.23717949,-57.71153846,8.324358974
720000,33.72727273,59.28484848,-54.78787879,8.01030303
725000,36.87248322,63.97986577,-56.43624161,9.328187919
730000,37.32885906,64.0738255,-57.91275168,7.494630872
735000,35.56790123,60.79012346,-55.51851852,9.479012346
740000,35.8089172,62.14649682,-56.88535032,7.292993631
745000,34.58125,59.9375,-52.35,8.518125
750000,35.60526316,62.17105263,-58.78947368,4.977631579
755000,36.41447368,63.05921053,-55.49342105,11.32697368
760000,36.22435897,62.30769231,-58.78205128,8.319230769
765000,34.95541401,60.48407643,-57.12101911,5.966242038
770000,36.29559748,61.67295597,-55.10691824,10.7345912
775000,35.42948718,61.32692308,-57.22435897,7.296153846
780000,36.41333333,62.86,-56.58,9.428
785000,37.44295302,64.40268456,-61.51677852,5.077852349
790000,32.87719298,57.89473684,-55.35672515,5.866666667
795000,38.18181818,65.22377622,-62.31468531,4.894405594
800000,35.21472393,60.34355828,-56.40490798,6.63190184
805000,38.17021277,65.60283688,-61.19148936,6.335460993
810000,36.89932886,63.00671141,-60.79194631,4.887248322
815000,35.81528662,62.05732484,-54.2611465,9.789171975
820000,33.36526946,58.36526946,-51.58682635,8.95748503
825000,35.45070423,61.79577465,-58.00704225,7.870422535
830000,37.20689655,63.9862069,-60.34482759,6.252413793
835000,36.14556962,61.49367089,-58.08860759,6.657594937
840000,35.30379747,60.60759494,-57.92405063,4.889873418
845000,33.66470588,58.51176471,-52.42941176,8.074705882
850000,36.25503356,62.4966443,-59.5704698,6.039597315
855000,35.77922078,61.44805195,-55.95454545,9.999350649
860000,37.50657895,64.07236842,-61.83552632,5.807236842
865000,34.65584416,60.55194805,-54.53896104,8.122727273
870000,35.32278481,61.25316456,-54.03797468,10.91835443
875000,35.69677419,62.09032258,-55.98709677,9.967741935
880000,34.03703704,59.60493827,-49.98765432,13.49259259
885000,36.80794702,63.26490066,-55.75496689,9.756953642
890000,38.79861111,65.70138889,-60.59027778,7.892361111
895000,34.98159509,59.73619632,-54.55828221,8.635582822
900000,34.98136646,59.93167702,-53.53416149,9.047204969
905000,34.31847134,59.86624204,-55.81528662,7.133757962
910000,36.37419355,62.06451613,-59.2516129,6.229032258
915000,36.88607595,62.51898734,-58.51898734,6.708860759
920000,34.5,60.0375,-49.2,13.536875
925000,34.76282051,60.28846154,-54.95512821,6.885897436
930000,33.61490683,59.20496894,-51.57763975,9.80310559
935000,34.76774194,60.3483871,-53.70322581,9.50516129
940000,34.52173913,59.40993789,-49.83229814,12.97142857
945000,35.48,62.26,-56.06,8.823333333
950000,36.30322581,62.28387097,-55.5483871,11.31096774
955000,34.5875,60.39375,-52.69375,10.83875
960000,36.81756757,63.2972973,-57.68918919,8.096621622
965000,34.825,60.375,-51.9875,12.124375
970000,36.29220779,62.19480519,-56.12987013,9.128571429
975000,34.31446541,60.08805031,-51.67295597,11.38993711
980000,35.36305732,61.42675159,-56.63694268,8.998726115
985000,34.30967742,60.18709677,-52.76774194,11.87096774
990000,34.35036496,60.5620438,-54.44525547,9.704379562
995000,33.85714286,59.1242236,-52.05590062,10.39254658
1000000,33.99375,59.48125,-52.86875,11.75
1005000,37.28671329,64.27972028,-54.97902098,11.71328671
1010000,35.46496815,61.36942675,-54.13375796,9.882802548
1015000,34.60736196,59.53374233,-52.47852761,11.76380368
1020000,36.65806452,61.93548387,-54.64516129,10.11354839
1025000,33.60248447,59.09937888,-52.62732919,10.40869565
1030000,34.10429448,59.55214724,-53.24539877,8.660122699
1035000,35.3974359,60.96153846,-54.88461538,9.765384615
1040000,36.04054054,62.01351351,-53.62162162,11.50810811
1045000,34.53797468,59.79113924,-51.93037975,11.55
1050000,37.2885906,63.66442953,-58.06711409,8.266442953
1055000,36.44444444,63.33333333,-57.59722222,7.888194444
1060000,36.59210526,62.47368421,-55.61842105,11.01447368
1065000,34.78431373,61.00653595,-53.66013072,9.250326797
1070000,33.00595238,58.2202381,-52.00595238,9.510714286
1075000,35.64705882,62.1372549,-57.23529412,10.05424837
1080000,35.54248366,61.54901961,-53.44444444,11.68823529
1085000,34.1626506,59.61445783,-50.25301205,13.34457831
1090000,34.01851852,59.29012346,-49.74691358,13.37530864
1095000,35.07096774,60.3483871,-51.6,13.74709677
1100000,33.95092025,58.63190184,-47.90797546,13.91226994
1105000,33.92810458,59.83006536,-49.67320261,14.95163399
1110000,35.7615894,62.03311258,-53.68874172,12.71390728
1115000,33.66459627,59.0310559,-51.2173913,12.23602484
1120000,35.88815789,61.80921053,-50.78289474,18.26710526
1125000,36.22151899,62.07594937,-55.89873418,11.68734177
1130000,35.08024691,60.04320988,-49.2654321,14.31666667
1135000,36.13157895,62.60526316,-52.98684211,14.55921053
1140000,32.46625767,57.47852761,-45.60122699,14.94846626
1145000,39.15827338,66.58992806,-61.05035971,11.96906475
1150000,33.32298137,58.61490683,-49.53416149,14.76024845
1155000,35.60897436,61.59615385,-54.1474359,13.10320513
1160000,35.05228758,60.76470588,-48.58169935,17.78235294
1165000,36.91034483,63.62068966,-55.71724138,11.85793103
1170000,33.29559748,59.55345912,-47.26415094,16.30062893
1175000,35.21794872,60.91025641,-48.38461538,18.16410256
1180000,35.27152318,61.74834437,-53.57615894,11.91986755
1185000,35.05769231,61.1025641,-47.83333333,19.19358974
1190000,36.51655629,61.89403974,-42.76821192,25.61192053
1195000,33.48407643,59.49681529,-42.14649682,26.37961783
1200000,36.92715232,62.9205298,-44.00662252,27.67284768
1205000,33.3081761,59.11320755,-36.18238994,31.72075472
1210000,36.62837838,64.07432432,-43.99324324,29.91891892
1215000,34.86538462,60.59615385,-37.13461538,32.68076923
1220000,35.09090909,61.08441558,-39.44805195,29.14805195
1225000,37.03797468,63.24050633,-40.50632911,34.0721519
1230000,33.79375,59.5,-38.51875,30.39625
1235000,35.49019608,61.92810458,-48.58823529,24.39215686
1240000,32.89506173,58.18518519,-32.96296296,35.01604938
1245000,36.07643312,62.50955414,-40.38853503,32.67133758
1250000,35.18902439,60.94512195,-40.34756098,32.73353659
1255000,35.64285714,62.31168831,-36.24025974,37.03246753
1260000,36.525,62.14375,-42.25625,30.710625
1265000,35.3525641,62.47435897,-34.33333333,38.50512821
1270000,34.6038961,61.38311688,-34.0974026,37.72467532
1275000,35.01935484,60.6516129,-32.85806452,38.23870968
1280000,34.19148936,59.60992908,-33.58865248,38.03758865
1285000,34.85620915,60.70588235,-28.34640523,42.76666667
1290000,37.71523179,63.45695364,-36.11258278,39.07483444
1295000,34.56962025,60.62025316,-30.74050633,42.9943038
1300000,34.62111801,59.89440994,-24.95031056,45.97515528
1305000,36.16233766,62.66233766,-38.56493506,36.0487013
1310000,35.79141104,60.50920245,-22.14723926,48.87300614
1315000,36.3081761,62.23899371,-21.50314465,50.91320755
1320000,37.77070064,63.04458599,-23.92993631,51.25796178
1325000,37.52027027,63.91891892,-29.50675676,45.00067568
1330000,33.87134503,59.30994152,-20.8245614,50.44912281
1335000,34.18674699,59.51204819,-22.93975904,50.12650602
1340000,34.94936709,60.5,-21.12658228,47.6335443
1345000,34.86746988,60.43975904,-23.90361446,49.77108434
1350000,34.4375,59.8875,-19.21875,50.084375
1355000,35.76875,61.1625,-19.5125,51.85625
1360000,35.72077922,61.44805195,-31.16883117,43.46818182
1365000,38.61333333,65.92666667,-30.22,50.65533333
1370000,35.16666667,61.59615385,-20.17948718,52.94038462
1375000,36.10240964,61.63855422,-22.55421687,50.38433735
1380000,33.7195122,59.87804878,-15.51829268,53.75609756
1385000,35.33333333,63.1025641,-26.23717949,47.7724359
1390000,35.27922078,62.26623377,-19.77922078,49.66623377
1395000,35.75949367,62.3164557,-23.34177215,47.81898734
1400000,35.38993711,61.48427673,-18.51572327,56.18490566
1405000,38.05405405,66.03378378,-28.17567568,53.26959459
1410000,36.08163265,63.30612245,-18.89115646,58.07482993
1415000,34.62962963,60.82716049,-12.80864198,60.44382716
1420000,34.42038217,60.59872611,-15.24840764,57.54904459
1425000,36.59375,62.8,-24.1125,52.59
1430000,35.40131579,62.26973684,-14.49342105,61.71381579
1435000,36.99363057,63.25477707,-20.49681529,56.74140127
1440000,36.63125,62.7375,-19.85,57.178125
1445000,34.04255319,59.36879433,-13.02836879,55.96099291
1450000,33.0625,58.85,-5.50625,63.2025
1455000,35.73006135,62.4601227,-12.02453988,64.90613497
1460000,34.8013245,62.7218543,-13.2781457,61.67483444
1465000,35.89171975,62.91082803,-11.46496815,64.33503185
1470000,33.10909091,59.6969697,-4.672727273,68.65636364
1475000,32.89570552,59.36196319,-7.380368098,64.9190184
1480000,36.19594595,64.83108108,-9.648648649,70.48986486
1485000,37.04635762,63.90066225,-14.76821192,60.23046358
1490000,33.92121212,59.67878788,3.212121212,72.91818182
1495000,35.89032258,62.71612903,-9.748387097,65.78451613
1500000,38.63157895,64.61184211,-14.17105263,62.80197368
1505000,36.78709677,63.89032258,-0.741935484,74.13354839
1510000,37.92258065,64.76129032,-8.922580645,71.10709677
1515000,34.16993464,61.94117647,-5.091503268,73.34117647
1520000,35.11538462,62.03205128,-6.429487179,67.04807692
1525000,35.36601307,63.79738562,-8.431372549,71.54248366
1530000,38.13888889,67.75,-7.048611111,73.87569444
1535000,33.67857143,60.07142857,-3.702380952,70.5547619
1540000,32.4939759,58.45180723,0.831325301,70.57710843
1545000,37.40939597,65.26845638,-6.610738255,72.27718121
1550000,33.84615385,61.66666667,-4.865384615,71.47564103
1555000,32.45679012,59.04938272,2.290123457,74.89012346
1560000,35.02649007,62.35761589,-4.139072848,70.97350993
1565000,38.64335664,67.95804196,-20.51748252,64.17832168
1570000,34.78481013,61.5,-3.272151899,69.88797468
1575000,33.98076923,61.49358974,-0.846153846,75.09230769
1580000,35.61184211,63.68421053,-2.302631579,76.42039474
1585000,32.01818182,58.96969697,0.581818182,75.24363636
1590000,33.14375,60.3,-1.61875,68.14625
1595000,33.94871795,61.32051282,1.435897436,76.19038462
1600000,34.78343949,61.97452229,-4.331210191,72.25414013
1605000,36.95333333,64.90666667,-5.9,73.762
1610000,32.54347826,60.07971014,-6.224637681,68.65797101
1615000,33.03144654,59.13207547,6.283018868,73.38867925
1620000,30.68944099,56.39130435,3.639751553,69.58136646
1625000,36.26143791,63.7254902,-11.93464052,70.41503268
1630000,34.04938272,60.65432099,2.796296296,74.02160494
1635000,31.48101266,58.94303797,7.550632911,76.34050633
1640000,34.94267516,61.7388535,-3.649681529,69.86815287
1644778,34.15686275,61.39215686,2.705882353,78.31503268

==> ge_01-sr_bin_0.csv <==
episodes,edits,ep_lens,ep_rewards,fix_percent
5000,12.7238806,62.19402985,-62.89552239,1.890298507
10000,13.99305556,60.47916667,-65.38194444,0.649305556
15000,8.671532847,51.81021898,-47.80291971,0.291970803
20000,6.955882353,47.88235294,-40.63235294,2.659558824
25000,7.047945205,44.75342466,-40.15068493,0.456849315
30000,6.925373134,45.85074627,-40.41044776,0.708955224
35000,6.052631579,41.59868421,-33.38157895,3.914473684
40000,6.381294964,42.71942446,-35.3381295,2.397841727
45000,6.766423358,44.2919708,-38.3649635,2.250364964
50000,6.321678322,42.86713287,-36.00699301,1.853146853
55000,6.661654135,42.88721805,-37.51879699,1.152631579
60000,6.021126761,41.05633803,-35.01408451,1.76056338
65000,6.083969466,42.29770992,-35.67175573,2.144274809
70000,6.328125,43.2890625,-35.8828125,3.93203125
75000,5.521428571,41.09285714,-33.6,2.172857143
80000,5.668965517,39.68275862,-33.46896552,1.385517241
85000,5.8,43.04615385,-36.06923077,1.033076923
90000,5.529850746,42.50746269,-33.74626866,1.92761194
95000,5.638297872,41.82269504,-33.61702128,3.216312057
100000,5.406896552,40.68965517,-32.44827586,3.786896552
105000,5.034965035,38.87412587,-29.81118881,5.018181818
110000,5.142857143,41.07857143,-32.04285714,2.625714286
115000,4.966216216,39.52702703,-28.02702703,6.231081081
120000,5.308823529,41.83823529,-33.47794118,3.113235294
125000,5.153846154,41.59440559,-32.22377622,3.895104895
130000,5.524822695,41.24822695,-33.63120567,3.394326241
135000,5.089655172,40.20689655,-31.77241379,4.966206897
140000,4.965517241,39.69655172,-30.57931034,5.645517241
145000,5.955555556,41.56296296,-33.34814815,4.74
150000,5.09352518,41.1294964,-30.82733813,6.255395683
155000,5.151079137,42.86330935,-31.9352518,5.382733813
160000,5.631578947,43.18796992,-34.4887218,6.264661654
165000,5.3984375,42.4375,-30.359375,9.33203125
170000,5.664122137,42.55725191,-34.94656489,5.302290076
175000,4.704697987,41.31543624,-25.87248322,11.71342282
180000,5.287671233,41.99315068,-29.50684932,11.40342466
185000,5.8,43.00740741,-32.36296296,8.537777778
190000,5.15037594,43.94736842,-31.11278195,9.533834586
195000,4.626666667,40.24,-27.04,10.90066667
200000,5.986666667,40.08,-28.11333333,14.48333333
205000,5,41.7037037,-29.1037037,10.72814815
210000,5,41.74100719,-28.2733813,12.4733813
215000,5.340425532,42.30496454,-28.06382979,13.3
220000,5.31292517,40.83673469,-27.69387755,13.82653061
225000,4.946969697,42.12878788,-29.70454545,15.04090909
230000,5.765957447,41.41134752,-26.60283688,16.65390071
235000,5.257142857,41.9,-27.67857143,16.145
240000,4.876623377,39.72727273,-25.63636364,16.59935065
245000,5.956834532,44.05755396,-28.68345324,19.7647482
250000,5.25,41.8671875,-23.140625,20.159375
255000,5.524822695,42.85106383,-24.76595745,22.86524823
260000,6.301587302,43.72222222,-22.41269841,27.59047619
265000,6.625,42.88970588,-24.64705882,28.95735294
270000,6.38,41,-18.09333333,32.534
275000,5.337748344,38.39072848,-15.41059603,32.64966887
280000,5.213793103,40.97241379,-21.84827586,28.08344828
285000,5.784172662,41.15107914,-16.78417266,37.79568345
290000,6.595588235,43.58088235,-17.97058824,38.29926471
295000,6.091503268,40.92156863,-13.84313725,40.86470588
300000,5.932885906,39.13422819,-9.966442953,42.68322148
305000,5.662068966,39.51724138,-6.668965517,46.87034483
310000,5.654135338,42.32330827,-5.248120301,48.00601504
315000,5.931972789,39.37414966,-6.462585034,46.49863946
320000,5.389261745,39.4295302,-1.026845638,50.5557047
325000,6.424242424,40.71969697,-2.643939394,48.92424242
330000,6.712962963,43.03703704,-5.537037037,51.22037037
335000,5.467625899,38.1942446,-1.438848921,50.58848921
340000,6.140740741,40.74074074,1.044444444,55.30444444
345000,6.347826087,39.55072464,-3.137681159,54.5673913
350000,5.474820144,39.17985612,-0.510791367,53.10791367
355000,5.911764706,39.31617647,2.632352941,55.88088235
360000,7.156028369,40.07801418,4.645390071,62.65319149
365000,6.386363636,41.83333333,2.583333333,59.35530303
370000,7.25,41.06818182,4.871212121,62.42272727
375000,7.203007519,41.36842105,-0.466165414,62.21278195
380000,6.522875817,37.35294118,8.745098039,62.08954248
385000,8.183823529,41.5,5.007352941,66.05
390000,7.528985507,40.37681159,5.579710145,67.79565217
395000,6.806896552,38.68275862,13.70344828,68.53724138
400000,7.074626866,41.67910448,5.320895522,63.89477612
405000,7.235772358,43.46341463,11.06504065,69.96422764
410000,7.644927536,40.91304348,13.34057971,72.24782609
415000,7.020979021,38.81818182,20.02797203,73.34055944
420000,7.419117647,40.125,12.76470588,70.32720588
425000,6.73381295,39.90647482,11.58273381,67.36115108
430000,6.942857143,39.82142857,15.26428571,75.11
435000,6.202702703,39.14189189,22.52027027,73.06756757
440000,6.730496454,39.90070922,15.46808511,70.6248227
445000,5.875,37.97222222,26.86805556,73.66875
450000,6.916030534,41.03053435,26.09160305,76.27557252
455000,7.0546875,39.828125,15.9453125,71.50234375
460000,5.932835821,38.23880597,28.6641791,77.69850746
465000,6.338028169,38.74647887,23.20422535,76.59577465
470000,8.192857143,39.12142857,26.92857143,79.58428571
475000,6.726027397,39.12328767,25.57534247,76.73150685
480000,6.096296296,38.57037037,31.57777778,78.84888889
485000,6.237762238,37.32867133,26.83216783,74.51608392
490000,6.203821656,36.67515924,33.84076433,78
495000,6.754545455,39.23636364,22.84545455,74.35
500000,6.815068493,38.42465753,33.26027397,80.29178082
505000,7.215384615,40.20769231,23.16923077,77.52230769
510000,8.328467153,40.2919708,24.77372263,77.22116788
515000,7.894039735,39.65562914,26.68874172,78.01854305
520000,6.131386861,38.48175182,30.20437956,79.93941606
525000,6.691176471,38.625,26.48529412,78.35955882
530000,7.514285714,38.05,27.93571429,79.22142857
535000,7.992957746,40.71126761,21.3943662,74.6556338
540000,8.065217391,41.03623188,28.22463768,81.59492754
545000,5.938356164,36.39726027,39.10958904,80.44726027
550000,6.567567568,37.0472973,30.55405405,79.63243243
555000,6.524137931,37.66896552,31.30344828,79.43448276
560000,7.496296296,41.57777778,22.42962963,79.18148148
565000,6.897637795,40.26771654,27.84251969,77.74488189
570000,6.538461538,37.7972028,34.9020979,82.11958042
575000,6.553030303,38.82575758,34.90909091,79.73863636
580000,7.311111111,39.08148148,29.97037037,80.00296296
585000,6.772727273,36.49350649,40.68831169,85.32727273
590000,8.022222222,40.51111111,24.43703704,78.60962963
595000,7.678321678,38.81118881,28.02097902,77.60559441
600000,6.013157895,36.31578947,42.09210526,86.77763158
605000,6.429577465,37.49295775,40.12676056,84.44859155
610000,7.006756757,38.32432432,30.70945946,77.31554054
615000,7.741496599,38.60544218,29.96598639,78.98435374
620000,8.059259259,39.6962963,29.42222222,79.84074074
625000,6.378787879,38.34848485,38.5,83.96212121
630000,6.954887218,39.68421053,30.55639098,79.26390977
635000,7.136986301,37.60273973,36.30136986,82.15068493
640000,6.352941176,38.38235294,37.70588235,83.38382353
645000,6.921985816,38.9929078,35.19148936,82.63546099
650000,7.2,39.22142857,27.92857143,81.37428571
655000,7.788732394,41.01408451,31.01408451,81.2915493
660000,6.635514019,38.4953271,32.28037383,81.63084112
665000,7.007194245,38.16546763,33.70503597,81.68561151
670000,7.267123288,38.05479452,39.0890411,83.21027397
675000,6.938356164,36.47260274,37.57534247,83.44589041
680000,5.686567164,37.57462687,40.05223881,83.8380597
685000,6.909090909,37.65734266,38.84615385,85.54055944
690000,7.585185185,38.87407407,34.42962963,80.67259259
695000,7.315789474,40.67669173,23.57894737,78.11729323
700000,7.394366197,39.59859155,26.15492958,81.0528169
705000,7.166666667,37.33333333,35.05333333,81.034
710000,9.605042017,45.75630252,21.53781513,81.52352941
715000,7.88372093,40.91472868,28.33333333,82.4627907
720000,7.401515152,39.38636364,33.78030303,83.52045455
725000,7.748201439,39,38.56115108,87.08992806
730000,7.513513514,38.37837838,35.08783784,83.49864865
735000,7.493055556,38.85416667,38.51388889,86.55138889
740000,7.037313433,38.64179104,37.5,84.52313433
745000,6.893617021,39.08510638,39.56028369,86.01560284
750000,7.257142857,38.94285714,38.77857143,85.85
755000,8.868613139,40.97810219,33.55474453,85.04671533
760000,6.518248175,38.02189781,30.2189781,78.99270073
765000,8.238461538,41.75384615,23.53076923,80.88846154
770000,8.585185185,41.03703704,26.82222222,80.64
775000,8.917293233,40.96992481,27.09022556,82.3075188
780000,6.875,38.78676471,35.66176471,83.93161765
785000,7.12987013,36.90909091,36.77272727,86.29025974
790000,7.007352941,38.06617647,39.5,87.47058824
795000,8.700787402,43.66141732,29,85.26141732
800000,7.320261438,37.11111111,38.33333333,85.21960784
805000,7.161764706,37.70588235,37.77205882,85.03529412
810000,7.174825175,39.84615385,32.72727273,83.6020979
815000,6.125827815,36.70198676,43.31788079,85.15827815
820000,6.545454545,36.95804196,41.52447552,85.03426573
825000,8.056074766,39.12149533,34.99065421,84.31775701
830000,7.700729927,39.93430657,32.88321168,82.48467153
835000,7.51369863,38.2260274,38.60958904,86.54520548
840000,8.870503597,40.42446043,26.14388489,82.09640288
845000,6.146666667,35.23333333,43.14666667,85.396
850000,7.323529412,40.83823529,31.11764706,80.06323529
855000,8.110294118,40.69852941,35.35294118,86.48308824
860000,6.4,38.05,39.65,86.55142857
865000,7.239726027,36.63013699,39.85616438,84.84178082
870000,6.38,35.43333333,50.04,90.238
875000,8.226950355,39.90780142,35.58156028,86.11205674
880000,7.884615385,41.82307692,41.69230769,87.21153846
885000,7.619047619,41.36507937,32.98412698,81.6515873
890000,6.736486486,36.22972973,43.00675676,86.63378378
895000,7.407407407,40.13333333,36.22962963,84.21777778
900000,5.50625,34.35,47.60625,86.568125
905000,7.253521127,37.52816901,36.22535211,81.50985915
910000,7.532374101,38.13669065,43.37410072,90.33597122
915000,6.326530612,35.23809524,46.34013605,87.26530612
920000,7.72972973,37.08783784,43.45945946,87.41621622
925000,8.323529412,40.30882353,37.33823529,85.64264706
930000,7.992424242,39.45454545,37.65151515,85.57954545
935000,6.94488189,38.16535433,44.84251969,89.01023622
940000,7.284671533,39.13138686,40.73722628,84.87445255
945000,7.148148148,37.99259259,38.98518519,85.18074074
950000,6.951388889,38.55555556,43.60416667,87.28472222
955000,7.578947368,36.61842105,41.30263158,86.61710526
960000,8.832116788,40.8540146,31.51824818,84.73941606
965000,6.848684211,36.85526316,41.875,85.77828947
970000,6.787671233,36.18493151,50.52739726,91.12671233
975000,6.253333333,36.79333333,55.99333333,92.91266667
980000,6.710526316,37.02631579,45.15131579,87.73684211
985000,7.993243243,38.66891892,37.99324324,84.23445946
990000,5.803418803,34.81196581,52.44444444,90.41623932
995000,6.227941176,37.11764706,46.22058824,90.28823529
1000000,6.678082192,38.10958904,45.8630137,87.77191781
1005000,7.82962963,39.92592593,41.95555556,86.44518519
1010000,7.496062992,39.45669291,41.18110236,88.21574803
1015000,6.61589404,37.42384106,47.47019868,86.80264901
1020000,7.157894737,39.56390977,46.78947368,90.06992481
1025000,6.624113475,37.65957447,53.73758865,92.56879433
1030000,7.580882353,39.625,35.94117647,83.83823529
1035000,6.620689655,38.23448276,47.91724138,88.36275862
1040000,7.456521739,38.96376812,42.64492754,89.10507246
1045000,6.54109589,35.38356164,49.62328767,88.30616438
1050000,6.644295302,36.56375839,53.9261745,91.64026846
1055000,6.68115942,37.21014493,45.62318841,86.52173913
1060000,6.756756757,36.97297297,47.18918919,88.6722973
1065000,6.732026144,36.06535948,52.38562092,89.87973856
1070000,6.865248227,38.44680851,41.92907801,85.52056738
1075000,8.674074074,39.88888889,43.05185185,87.68222222
1080000,7.524137931,38.55172414,48.57931034,89.54068966
1085000,7.121428571,39.74285714,43.37142857,87.42428571
1090000,7.549180328,42.89344262,41.40163934,88.18032787
1095000,6.338461538,36.5,52.42307692,89.81384615
1100000,8.544117647,41.13970588,40.67647059,89.23308824
1105000,6.709923664,39.51908397,39.61832061,84.69465649
1110000,7.608695652,38.07246377,47.76811594,90.05434783
1115000,7.924242424,40.82575758,43.65909091,88.49015152
1120000,6.642857143,36.45714286,55.35714286,91.08285714
1125000,7.985714286,38.60714286,43.26428571,87.09571429
1130000,8.437037037,38.86666667,44.93333333,89.91185185
1135000,8.195804196,38.16783217,36.33566434,82.17062937
1140000,7.285714286,40.06015038,48.77443609,91.89924812
1145000,7.221428571,36.73571429,49.37857143,89.03642857
1150000,7.172413793,37.57241379,48.66206897,89.20758621
1155000,7.210526316,37.02631579,47.46491228,89.95614035
1160000,6.707482993,37.79591837,50.69387755,91.20680272
1165000,8.355704698,38.82550336,46.24832215,90.34697987
1170000,7.166666667,37.94927536,56.89130435,92.16884058
1175000,7.116438356,37.44520548,52.05479452,92.18082192
1180000,7.109589041,38.42465753,43.56849315,87.34794521
1185000,7.045112782,39.28571429,47.62406015,88.97518797
1190000,7.954545455,39.62878788,48.48484848,91.15
1195000,7.492753623,37.96376812,47.46376812,88.42101449
1200000,7.251798561,36.65467626,56.97122302,92.78705036
1205000,6.577922078,35.55844156,51.61038961,89.44935065
1210000,8.060606061,38.85606061,49.48484848,91.70606061
1215000,7.385185185,38.16296296,45.99259259,87.18666667
1220000,8.063380282,38.16901408,43.26056338,87.60985915
1225000,7.492537313,38.47761194,49.70895522,91.89552239
1230000,6.492537313,37.3358209,55.19402985,93.12761194
1235000,7.613138686,39.96350365,47.87591241,89.95109489
1240000,7.808823529,39.66911765,46.47794118,91.78970588
1245000,7.563380282,39.27464789,48.81690141,90.46408451
1250000,6.676691729,38.78195489,49,88.91353383
1255000,7.330882353,38.59558824,53.19852941,92.83529412
1260000,7.456521739,39.22463768,48.93478261,90.62246377
1265000,8.044444444,40.3037037,43.83703704,87.4637037
1270000,7.470588235,39.40441176,55.44852941,95.62573529
1275000,7.627586207,37.00689655,56.09655172,93.77586207
1280000,8.061643836,37.35616438,48.20547945,89.86369863
1285000,7.315789474,39.72932331,43.57142857,87.85789474
1290000,7.7421875,40.015625,42.90625,88.32265625
1295000,7.196078431,36.71895425,57.2875817,94.3372549
1300000,8.3125,40.640625,40.953125,86.365625
1305000,6.755244755,36.76923077,55.43356643,93.01608392
1310000,7.065789474,36.08552632,56.84868421,93.45394737
1315000,7.857142857,37.60544218,48.76190476,88.95646259
1320000,7.528301887,39.43396226,51.32075472,89.93490566
1325000,7.492857143,39.94285714,51.52142857,91.95642857
1330000,7.591240876,39,47.18978102,89.57518248
1335000,8.880952381,41.41269841,40.05555556,85.91984127
1340000,7.805755396,37.76258993,51.77697842,92.82589928
1345000,7.613793103,37.88965517,50.93103448,90.81862069
1350000,7.107142857,38.23571429,51.39285714,90.59642857
1355000,7.546666667,37.54,49.72666667,90.004
1360000,8.742424242,39.82575758,51.10606061,91.82424242
1365000,8.014084507,40.26760563,50.62676056,93.75704225
1370000,7.48951049,39.32867133,50.3986014,90.15384615
1375000,7.419354839,36.03225806,49.72258065,89.60709677
1380000,6.125827815,35.13907285,60.25827815,93.4218543
1385000,8.824427481,41.29007634,42.29770992,89.44961832
1390000,7.141843972,36.97163121,51.9929078,90.66170213
1395000,8.604166667,40.10416667,49.06944444,91.53888889
1400000,7.593103448,37.82758621,51.84137931,92.00896552
1405000,6.743243243,36.37162162,55.16216216,91.13783784
1410000,7.955555556,39.57777778,48.27407407,90.59925926
1415000,6.884892086,36.51079137,50.04316547,85.81726619
1420000,6.531034483,35.95862069,56.84827586,91.8737931
1425000,7.84375,40.78125,52.6015625,93.6515625
1430000,7.582733813,37.55395683,54.13669065,92.72661871
1435000,7.590277778,37.75694444,54.34027778,92.44236111
1440000,7.35862069,37.44827586,51.06206897,88.4862069
1445000,7.632352941,39.22058824,51.17647059,91.90588235
1450000,7.694444444,36.42361111,57.42361111,93.39027778
1455000,7.562091503,36.22875817,52.46405229,90.33856209
1460000,7.083333333,38.15972222,54.70138889,91.29097222
1465000,7.611570248,42.36363636,50.12396694,91.31487603
1470000,8,40.0962963,43.51851852,89.2637037
1475000,7.226027397,37.02054795,54.89726027,92.18424658
1480000,8.75,40.68939394,44.46212121,88.68484848
1485000,7.990196078,40.69607843,48.55882353,91.74803922
1490000,6.751677852,34.91946309,61.16778523,93.07583893
1495000,7.165467626,37.72661871,57.0647482,93.01007194
1500000,7.389261745,36.89932886,57.95973154,93.8033557
1505000,8.631578947,40.15037594,42.44360902,89.19398496
1510000,8.360902256,40.42105263,44.35338346,89.24962406
1515000,6.86013986,36.60839161,59.6013986,96.0006993
1520000,6.926666667,37.30666667,56.47333333,91.56666667
1525000,8.022058824,38.75,51.99264706,92.82867647
1530000,8.560283688,38.68794326,48.70921986,91.98865248
1535000,7.934306569,39.7810219,44.91970803,89.11605839
1540000,7.365517241,37.85517241,58.33103448,94.35310345
1545000,8.096296296,39.37777778,52.91111111,90.98666667
1550000,9.286885246,44.08196721,43.21311475,89.28114754
1555000,7.126760563,38.61971831,57.6056338,94.11126761
1560000,9.1953125,40.7421875,42.9296875,91.70625
1565000,7.7421875,40.2265625,49.625,91.41484375
1570000,9.69047619,41.74603175,46.28571429,92.57777778
1575000,6.806666667,34.8,58.30666667,92.518
1580000,6.682170543,38.58914729,58.68992248,93.45891473
1585000,6.729323308,38.17293233,55.06766917,92.18045113
1590000,6.527027027,34.70945946,59.95945946,93.99797297
1595000,6.942857143,37.42142857,57.35714286,94.82642857
1600000,7.201438849,37.86330935,57.70503597,94.62302158
1605000,7.887218045,39.45112782,47.48120301,90.41654135
1610000,7.511111111,38.8962963,52.61481481,92.67259259
1615000,7.460431655,39.01438849,53.07913669,91.18273381
1620000,8.288888889,39.85185185,46.88148148,89.35037037
1625000,6.816901408,37.26760563,54.21830986,91.00985915
1630000,7.296875,40.2109375,54.5234375,92.7875
1635000,6.708029197,36.60583942,59.66423358,94.3
1640000,8.604477612,41.73134328,47.50746269,91.97089552
1644786,8.244274809,39.67938931,49.23664122,90.02671756
